On the Generalization of Models Trained with SGD: Information-Theoretic Bounds and Implications

This paper follows up on a recent work of Neu et al. (2021) and presents some new information-theoretic upper bounds for the generalization error of machine learning models, such as neural networks, trained with SGD. We apply these bounds to analyzing the generalization behaviour of linear and two-layer ReLU networks. Experimental study of these bounds provide some insights on the SGD training of neural networks. They also point to a new and simple regularization scheme which we show performs comparably to the current state of the art.

==> data/Alex.txt <==
epoch0 TrAcc0 TsAcc0 GVar0 Gnorm0 epoch1 TrAcc1 TsAcc1 GVar1 Gnorm1 epoch2 TrAcc2 TsAcc2 GVar2 Gnorm2 epoch3 TrAcc3 TsAcc3 GVar3 Gnorm3
0 22.840 23.150 5058.516 10.446 0 15.210 15.130 4848.583 9.984 0 10.060 10.160 4647.702 9.762 0 9.920 10.170 4480.354 9.573
1 35.750 35.910 3144.071 9.332 1 22.050 22.180 2244.540 7.023 1 13.190 13.670 1748.440 5.778 1 9.940 10.090 1498.940 5.181
2 42.480 42.790 2708.555 8.680 2 26.750 26.240 1941.478 6.675 2 19.090 19.330 1331.254 5.103 2 9.940 10.090 895.568 3.931
3 45.470 45.310 2587.745 8.203 3 33.720 34.050 1851.816 6.327 3 21.200 21.530 1166.224 4.758 3 12.680 12.330 686.602 3.451
4 50.460 50.330 2566.872 8.009 4 36.460 36.270 1783.617 6.121 4 21.720 21.980 1081.186 4.589 4 13.350 13.230 630.839 3.354
5 54.590 54.100 2572.032 7.918 5 36.530 36.120 1776.287 6.200 5 25.140 25.140 1103.520 4.591 5 13.570 13.360 569.020 3.179
6 56.140 55.190 2756.898 8.063 6 41.010 40.540 1782.494 6.156 6 26.870 26.520 1081.183 4.514 6 13.770 13.610 518.367 3.020
7 57.060 55.550 2844.003 8.074 7 41.320 40.470 1794.909 6.200 7 26.480 26.920 1071.387 4.564 7 13.620 13.130 505.026 2.975
8 61.080 59.450 2892.785 8.263 8 43.880 43.430 1779.334 6.228 8 29.020 29.000 1070.985 4.544 8 14.420 14.020 496.364 2.971
9 63.290 60.970 3051.998 8.299 9 45.850 44.410 1819.307 6.217 9 30.170 29.910 1113.401 4.619 9 15.020 14.570 520.189 3.016
10 65.610 63.080 3160.477 8.515 10 47.540 46.300 1831.666 6.261 10 31.360 31.200 1117.688 4.633 10 15.640 15.200 514.017 3.068
11 67.820 63.760 3326.576 8.508 11 48.520 47.280 1916.128 6.291 11 32.710 32.410 1121.938 4.710 11 16.490 15.860 515.641 3.063
12 68.780 64.390 3450.965 8.605 12 49.120 47.550 2001.226 6.381 12 31.860 31.650 1136.050 4.637 12 17.720 17.170 525.327 3.073
13 70.740 65.200 3619.065 8.805 13 50.370 47.570 2087.663 6.604 13 32.450 31.790 1171.017 4.733 13 17.990 17.720 526.624 3.055
14 73.230 66.660 3664.802 8.867 14 51.920 49.180 2125.280 6.666 14 35.940 35.160 1168.564 4.812 14 18.510 18.160 530.169 3.063
15 74.660 67.310 3864.945 8.977 15 53.920 49.590 2226.875 6.758 15 36.360 35.200 1198.150 4.829 15 19.560 19.270 553.307 3.129
16 77.000 69.060 3957.444 9.111 16 53.370 49.970 2278.437 6.792 16 35.470 34.120 1203.253 4.828 16 20.870 20.100 561.786 3.148
17 77.060 68.350 4068.836 9.173 17 55.710 50.850 2382.803 6.980 17 37.310 36.520 1256.511 4.931 17 21.180 20.970 568.865 3.200
18 79.070 68.650 4317.271 9.365 18 57.540 51.070 2415.729 6.962 18 37.400 36.100 1314.875 5.046 18 21.650 21.060 578.312 3.210
19 79.290 68.770 4477.439 9.474 19 58.840 52.370 2543.273 7.120 19 39.660 37.580 1354.603 5.137 19 21.480 20.910 590.874 3.241
20 82.650 70.330 4648.701 9.691 20 60.140 52.620 2616.148 7.261 20 39.230 36.730 1430.143 5.215 20 21.640 20.830 594.571 3.268
21 83.340 69.840 4793.174 9.766 21 61.270 53.190 2778.284 7.410 21 41.410 38.740 1484.644 5.304 21 22.820 22.040 591.527 3.269
22 83.420 69.730 4975.688 9.833 22 60.170 52.560 2862.429 7.564 22 36.050 34.900 1553.529 5.448 22 23.760 22.950 606.587 3.294
23 84.800 70.010 5144.445 9.986 23 63.230 53.960 3013.411 7.721 23 42.980 39.230 1587.493 5.525 23 23.630 22.590 613.155 3.320
24 85.760 68.800 5290.143 10.107 24 63.310 52.970 3204.247 7.976 24 42.240 37.900 1645.669 5.654 24 24.200 23.130 633.172 3.399
25 88.400 70.530 5562.792 10.173 25 66.080 54.600 3367.702 8.095 25 43.890 39.340 1698.156 5.764 25 23.670 23.160 623.980 3.351
26 88.880 70.360 5694.316 10.393 26 66.080 53.990 3547.950 8.400 26 44.400 39.790 1788.924 5.910 26 23.260 22.270 628.644 3.385
27 90.660 70.390 5731.554 10.279 27 67.480 53.900 3751.349 8.548 27 45.700 40.180 1885.836 6.043 27 25.680 24.280 640.729 3.424
28 90.850 70.130 5928.156 10.419 28 66.510 52.880 4012.729 8.840 28 46.840 40.250 1959.881 6.207 28 25.570 24.480 653.150 3.461
29 92.880 71.080 6128.094 10.625 29 69.660 54.450 4227.781 9.058 29 47.850 40.900 2101.874 6.314 29 26.580 24.950 656.348 3.456
30 92.650 70.620 5970.139 10.362 30 67.080 51.920 4581.610 9.340 30 48.100 40.450 2215.186 6.514 30 26.460 24.730 674.734 3.498
31 92.380 70.410 6208.137 10.503 31 70.680 53.470 4907.381 9.697 31 48.190 40.530 2310.794 6.685 31 27.240 25.270 686.651 3.551
32 94.540 70.280 6289.676 10.574 32 72.990 53.730 5236.376 9.971 32 47.820 39.570 2514.507 6.958 32 27.440 25.270 705.289 3.600
33 95.100 71.510 5802.913 9.960 33 73.990 53.040 5623.064 10.316 33 49.840 40.100 2634.574 7.111 33 27.530 25.850 716.430 3.624
34 94.920 70.380 6442.749 10.567 34 75.130 53.720 5989.000 10.607 34 51.860 41.010 2798.887 7.326 34 28.250 26.050 722.383 3.627
35 96.310 70.720 5442.314 9.572 35 75.220 52.130 6435.869 11.022 35 52.040 40.220 3011.572 7.630 35 28.320 26.030 761.832 3.717
36 96.710 71.200 5777.879 9.772 36 77.140 52.510 6866.395 11.286 36 52.830 40.900 3169.446 7.824 36 28.470 25.910 785.840 3.770
37 97.300 70.870 5860.869 9.792 37 78.570 53.500 7219.932 11.605 37 53.400 40.510 3468.699 8.106 37 29.350 26.720 802.945 3.816
38 97.150 71.150 5101.959 9.015 38 79.290 52.350 7623.899 11.893 38 51.730 39.140 3752.404 8.467 38 29.410 26.170 836.052 3.927
39 96.660 70.180 5836.755 9.666 39 79.700 51.900 8081.285 12.212 39 55.440 39.640 4068.052 8.778 39 30.430 27.230 880.849 4.023
40 97.350 70.980 4777.322 8.568 40 78.930 50.660 8269.350 12.284 40 56.200 39.250 4362.274 9.098 40 29.730 26.580 922.121 4.136
41 97.570 70.550 4997.383 8.774 41 83.170 52.030 8910.763 12.755 41 57.440 40.160 4640.356 9.427 41 31.620 28.000 960.482 4.219
42 97.620 70.960 4848.458 8.628 42 83.620 51.030 9353.077 13.048 42 57.110 38.470 5009.828 9.726 42 29.440 26.100 999.299 4.305
43 98.210 71.790 4152.755 7.786 43 82.970 50.670 9771.995 13.319 43 59.460 38.490 5389.423 10.072 43 32.170 27.880 1048.535 4.379
44 97.700 70.560 4643.121 8.204 44 85.740 51.900 9921.593 13.340 44 60.050 38.600 5833.462 10.481 44 32.070 27.220 1123.149 4.581
45 97.570 70.360 4545.512 8.155 45 86.980 51.530 10297.920 13.524 45 59.690 37.580 6202.379 10.792 45 32.530 27.040 1209.223 4.727
46 98.650 71.290 4138.312 7.675 46 85.750 51.390 10464.319 13.571 46 61.360 37.820 6733.179 11.220 46 32.100 25.910 1260.021 4.822
47 99.010 72.110 3985.229 7.507 47 87.820 50.640 10710.991 13.716 47 64.260 37.440 7141.514 11.528 47 34.330 27.960 1355.330 5.052
48 98.720 71.100 3892.153 7.330 48 88.550 50.490 10708.048 13.714 48 64.160 37.430 7690.303 11.983 48 35.060 27.590 1414.443 5.160
49 99.040 71.570 3814.748 7.248 49 88.980 50.270 10759.785 13.616 49 66.500 36.850 8108.283 12.260 49 34.490 27.200 1528.337 5.353
50 99.380 72.060 4367.784 7.791 50 91.300 50.550 10665.326 13.585 50 68.950 37.250 8616.435 12.629 50 36.140 28.120 1653.734 5.576
51 99.270 72.090 2463.694 5.496 51 90.910 50.710 10943.382 13.678 51 69.710 37.060 9329.601 13.075 51 36.960 27.860 1783.390 5.775
52 98.950 71.760 2130.683 4.826 52 90.210 49.010 10897.547 13.579 52 68.440 36.640 9737.425 13.329 52 37.050 27.240 1899.820 5.997
53 97.670 70.660 3568.096 6.730 53 89.240 49.370 11271.859 13.778 53 70.140 35.790 10184.074 13.617 53 36.130 26.400 2058.621 6.202
54 98.580 70.750 4761.414 8.074 54 91.900 48.900 10949.360 13.545 54 72.740 35.190 10759.332 13.933 54 37.320 26.540 2249.921 6.487
55 99.270 72.060 2888.299 5.962 55 92.250 48.600 10907.470 13.480 55 74.340 34.500 11586.339 14.522 55 39.090 26.580 2381.893 6.703
56 99.390 71.610 1920.230 4.531 56 92.180 50.370 10306.670 13.047 56 74.560 36.420 11782.182 14.575 56 39.330 26.340 2603.725 6.991
57 99.520 71.880 1909.764 4.321 57 92.890 49.560 11240.674 13.643 57 75.050 35.020 12365.194 14.885 57 39.760 26.050 2771.706 7.229
58 99.290 71.640 3173.829 6.114 58 94.230 50.250 10013.415 12.769 58 76.930 34.110 12585.065 14.939 58 41.200 26.270 2990.278 7.531
59 99.460 72.260 2026.707 4.543 59 94.440 48.410 11098.441 13.486 59 78.190 33.570 13253.283 15.317 59 40.840 25.940 3221.718 7.821
60 99.680 72.070 1575.315 3.869 60 94.700 50.070 9809.996 12.617 60 79.460 34.510 13617.147 15.492 60 41.910 26.540 3488.752 8.068
61 99.480 71.860 1680.686 3.832 61 94.720 48.830 9031.556 11.981 61 80.410 33.780 13745.399 15.544 61 43.310 25.890 3781.165 8.386
62 98.920 71.040 3115.317 5.885 62 94.970 49.750 10613.977 13.028 62 82.000 33.750 14316.008 15.834 62 40.440 24.460 4044.546 8.677
63 99.410 71.830 2872.882 5.614 63 94.080 47.710 10010.512 12.666 63 82.940 33.420 14397.514 15.856 63 44.180 25.190 4269.977 8.969
64 99.480 71.830 3070.000 5.925 64 96.630 49.170 8771.853 11.746 64 85.550 33.730 14681.739 15.974 64 45.840 24.900 4553.288 9.198
65 99.180 71.670 2233.386 4.779 65 96.310 49.660 8980.558 11.875 65 85.140 32.850 14597.989 15.879 65 47.010 25.200 4967.348 9.643
66 99.870 72.690 1283.348 3.269 66 96.710 49.260 9054.597 11.839 66 84.030 31.890 15172.944 16.157 66 46.350 23.400 5282.662 9.898
67 99.710 72.210 1326.257 3.270 67 96.290 48.850 8286.659 11.228 67 87.790 32.830 14974.854 15.999 67 47.840 24.110 5637.972 10.269
68 99.200 70.870 2450.614 4.862 68 97.350 49.170 8108.824 11.145 68 86.610 31.330 15110.298 16.090 68 48.940 24.010 6122.722 10.691
69 99.410 71.580 2483.520 4.946 69 97.780 48.970 7704.650 10.782 69 88.840 33.170 14917.300 15.932 69 47.800 22.680 6512.756 10.974
70 99.870 72.230 1077.819 2.752 70 97.540 50.370 7738.402 10.714 70 90.430 32.690 14628.134 15.692 70 53.160 24.020 6934.298 11.331
71 98.920 71.060 2015.770 4.004 71 95.530 48.370 7637.627 10.595 71 90.400 33.080 14134.873 15.383 71 52.070 23.380 7460.518 11.697
72 99.190 71.050 3058.051 5.648 72 97.310 50.700 7816.066 10.800 72 89.840 32.740 15086.580 15.929 72 54.370 22.710 7956.347 12.140
73 99.060 71.340 2850.930 5.441 73 97.650 49.420 7838.115 10.762 73 90.070 31.090 14979.012 15.827 73 54.930 23.120 8357.154 12.394
74 99.740 71.800 2131.901 4.522 74 97.840 49.900 7012.328 10.041 74 92.200 32.800 14442.640 15.540 74 56.560 22.970 8887.272 12.821
75 99.770 72.620 790.170 2.201 75 97.670 49.740 6987.080 10.025 75 93.120 32.270 12219.651 14.134 75 57.860 22.250 9405.093 13.138
76 99.590 71.840 843.438 2.162 76 98.250 49.510 5787.453 8.945 76 91.970 30.970 13486.281 14.868 76 59.300 22.720 9962.171 13.457
77 99.590 72.280 1614.822 3.541 77 97.600 50.240 5976.229 9.052 77 93.660 31.780 14022.881 15.173 77 58.590 22.070 10564.926 13.864
78 99.180 71.430 2400.862 4.596 78 98.070 49.650 5740.325 8.751 78 94.130 32.400 13344.895 14.688 78 61.870 21.610 10968.297 14.113
79 99.880 73.160 1131.236 2.793 79 98.520 50.370 7055.921 10.036 79 93.610 31.790 13483.030 14.765 79 63.430 20.870 11654.528 14.498
80 99.720 72.220 695.789 1.867 80 98.460 49.770 7778.845 10.594 80 94.530 31.070 12322.076 14.169 80 63.700 21.630 12283.229 14.860
81 100.000 73.780 253.057 0.943 81 98.460 49.910 5624.517 8.733 81 96.080 32.430 11860.898 13.781 81 64.040 20.560 12775.324 15.202
82 100.000 73.720 36.247 0.265 82 99.070 50.110 4483.524 7.547 82 93.740 30.270 12918.540 14.316 82 68.600 20.880 13140.678 15.355
83 100.000 73.660 16.949 0.150 83 98.360 49.190 3740.299 6.674 83 95.820 31.680 11101.109 13.262 83 67.460 21.630 13544.425 15.556
84 100.000 74.040 2.381 0.068 84 97.940 48.880 5442.336 8.451 84 94.720 30.000 10486.432 12.738 84 72.620 20.480 14119.999 15.852
85 100.000 74.220 0.528 0.047 85 98.390 50.230 5644.421 8.584 85 96.240 32.370 11508.962 13.504 85 70.310 20.880 14910.527 16.271
86 100.000 74.030 1.019 0.045 86 98.180 50.480 6929.928 9.640 86 95.970 31.340 9910.366 12.364 86 73.290 20.610 15133.992 16.398
87 100.000 73.900 0.530 0.037 87 99.150 51.330 4440.218 7.492 87 97.060 31.870 10838.992 12.884 87 73.880 19.800 15470.553 16.510
88 100.000 73.990 0.364 0.029 88 98.590 50.380 4577.503 7.532 88 96.950 31.580 10294.098 12.525 88 73.880 19.910 15852.109 16.739
89 100.000 73.900 0.389 0.030 89 98.940 49.560 3979.198 6.791 89 97.740 32.160 10328.867 12.635 89 78.900 19.960 16228.217 16.908
90 100.000 73.840 0.155 0.026 90 99.390 50.050 3679.123 6.478 90 97.260 32.150 9086.556 11.732 90 78.260 19.480 16425.892 16.957
91 100.000 73.990 0.685 0.028 91 99.360 50.410 3393.518 6.063 91 97.490 32.070 8709.055 11.417 91 78.940 20.100 16857.147 17.150
92 100.000 73.990 0.271 0.024 92 98.820 50.590 3175.865 5.754 92 97.510 30.920 10111.240 12.394 92 80.820 19.050 16977.376 17.198
93 100.000 74.060 0.132 0.021 93 99.430 50.500 2795.700 5.397 93 96.850 31.440 8442.186 11.156 93 81.730 18.820 17324.512 17.307
94 100.000 73.890 0.188 0.022 94 99.430 50.690 2575.320 4.855 94 97.960 31.620 7090.040 10.074 94 82.300 19.960 16838.776 17.028
95 100.000 74.130 0.124 0.019 95 99.340 50.210 3724.847 6.371 95 98.640 31.440 7988.492 10.777 95 83.620 19.140 17174.430 17.142
96 100.000 73.980 0.061 0.016 96 99.200 49.570 4803.782 7.403 96 98.110 32.510 7140.572 10.007 96 85.200 18.980 17729.530 17.461
97 100.000 74.040 0.073 0.017 97 99.250 50.790 3376.821 6.082 97 98.130 32.840 9287.784 11.797 97 85.870 19.310 16672.130 16.864
98 100.000 74.180 0.180 0.016 98 98.650 50.920 5515.871 8.162 98 98.500 32.280 7825.589 10.568 98 86.520 18.860 17314.000 17.174
99 100.000 74.090 0.044 0.014 99 99.260 50.850 4138.565 6.951 99 98.890 33.530 6111.913 9.150 99 85.140 18.990 17100.987 17.001
100 100.000 73.990 0.311 0.017 100 98.650 49.700 4210.012 6.933 100 98.620 32.890 5370.590 8.460 100 90.010 19.410 16374.872 16.677
101 100.000 74.030 0.092 0.015 101 99.110 50.550 4200.185 6.868 101 98.350 33.030 6287.318 9.181 101 89.820 18.600 17044.289 16.925
102 100.000 73.980 0.560 0.022 102 99.550 50.810 2691.571 5.229 102 97.380 32.090 7467.135 10.024 102 90.000 19.310 17160.369 16.994
103 100.000 74.050 0.278 0.018 103 99.450 49.910 2252.040 4.477 103 98.130 32.460 7411.340 10.137 103 90.000 18.010 15712.782 16.214
104 100.000 74.010 0.046 0.015 104 99.840 50.720 1016.663 2.719 104 98.830 32.830 7709.693 10.362 104 89.540 18.720 17023.207 16.826
105 100.000 74.050 0.059 0.014 105 99.970 51.590 709.940 1.997 105 98.840 32.160 6400.150 9.254 105 91.600 18.270 15935.246 16.251
106 100.000 74.090 0.030 0.012 106 99.960 51.470 175.010 0.754 106 98.130 31.890 5440.051 8.297 106 91.630 18.240 15103.176 15.805
107 100.000 74.070 0.088 0.014 107 99.990 51.700 96.189 0.497 107 99.160 32.930 5000.472 7.920 107 92.170 18.410 15544.640 16.006
108 100.000 73.960 0.092 0.014 108 100.000 51.610 42.650 0.294 108 99.230 33.480 4378.519 7.289 108 93.930 18.650 15246.510 15.905
109 100.000 74.120 0.064 0.013 109 100.000 52.230 54.328 0.304 109 99.320 32.250 5319.429 8.133 109 93.640 18.520 14499.200 15.342
110 100.000 74.130 0.389 0.015 110 100.000 51.980 5.447 0.124 110 99.090 32.140 4068.925 6.916 110 94.530 18.270 14073.098 15.123
111 100.000 74.010 0.040 0.012 111 100.000 51.990 4.400 0.099 111 99.090 32.500 4414.044 7.243 111 94.700 19.080 13844.731 14.978
112 100.000 74.100 0.078 0.013 112 100.000 51.950 2.005 0.077 112 99.000 32.610 4558.575 7.224 112 95.260 18.470 14266.249 15.189
113 100.000 74.110 0.047 0.012 113 100.000 52.040 4.735 0.086 113 99.130 32.080 5005.748 7.833 113 95.930 19.930 12760.847 14.313
114 100.000 74.160 0.027 0.010 114 100.000 52.030 2.530 0.065 114 98.560 32.270 5707.114 8.399 114 94.260 18.740 13552.909 14.738
115 100.000 74.110 0.054 0.011 115 100.000 52.160 2.845 0.061 115 99.080 32.260 5707.107 8.465 115 95.590 18.510 12504.395 14.070
116 100.000 74.070 0.019 0.009 116 100.000 52.130 0.659 0.048 116 98.720 32.510 7020.747 9.604 116 97.170 18.940 11526.919 13.435
117 100.000 74.140 0.031 0.010 117 100.000 52.340 0.970 0.050 117 98.700 32.380 5509.629 8.267 117 96.880 19.320 10641.855 12.873
118 100.000 74.080 0.048 0.010 118 100.000 52.280 1.922 0.049 118 99.280 32.290 4838.400 7.620 118 96.290 19.120 12463.850 13.974
119 100.000 74.040 0.143 0.011 119 100.000 52.230 1.261 0.044 119 98.480 32.160 4371.707 7.082 119 96.280 18.140 11341.695 13.197
120 100.000 74.060 0.018 0.009 120 100.000 52.160 0.599 0.038 120 99.570 32.800 3107.557 5.769 120 97.660 18.420 10374.513 12.625
121 100.000 74.110 0.038 0.010 121 100.000 52.170 0.812 0.041 121 99.020 33.560 4568.954 7.206 121 97.370 18.630 8702.796 11.463
122 100.000 74.070 0.028 0.010 122 100.000 52.290 0.739 0.037 122 99.330 32.530 3722.334 6.382 122 97.270 18.570 10528.138 12.581
123 100.000 74.090 0.017 0.009 123 100.000 52.340 0.285 0.032 123 99.030 32.380 4155.440 6.773 123 97.560 19.040 11539.036 13.425
124 100.000 74.150 0.022 0.009 124 100.000 52.310 1.633 0.038 124 99.500 33.360 3704.843 6.364 124 97.840 18.750 9930.255 12.265
125 100.000 74.130 0.043 0.009 125 100.000 52.330 0.285 0.029 125 99.760 32.760 2080.106 4.336 125 97.770 18.030 7924.674 10.738
126 100.000 74.180 0.028 0.010 126 100.000 52.410 0.154 0.026 126 99.620 33.480 2445.310 4.666 126 98.470 19.020 7943.330 10.718
127 100.000 74.180 0.034 0.009 127 100.000 52.310 0.714 0.029 127 99.280 33.040 3388.781 5.668 127 97.790 18.740 9248.115 11.653
128 100.000 74.190 0.022 0.009 128 100.000 52.270 0.470 0.029 128 99.680 32.660 3465.052 6.026 128 98.230 18.770 8511.290 11.157
129 100.000 74.150 0.014 0.008 129 100.000 52.260 0.983 0.028 129 99.490 33.020 1970.140 4.079 129 95.270 18.950 9621.752 11.824
130 100.000 74.130 0.015 0.008 130 100.000 52.230 0.413 0.029 130 99.470 32.620 2252.554 4.390 130 97.390 19.540 8819.835 11.336
131 100.000 74.210 0.019 0.008 131 100.000 52.260 1.611 0.032 131 98.560 32.540 5571.311 8.056 131 97.850 19.180 9873.418 12.118
132 100.000 74.130 0.037 0.009 132 100.000 52.170 0.774 0.030 132 99.120 33.470 5865.285 8.380 132 98.750 18.600 6321.871 9.333
133 100.000 74.120 0.008 0.007 133 100.000 52.120 0.315 0.026 133 99.470 32.470 4690.182 7.296 133 97.800 19.120 7962.474 10.668
134 100.000 74.170 0.017 0.008 134 100.000 51.970 0.447 0.024 134 99.300 32.480 3787.302 6.351 134 98.490 19.350 6878.347 9.767
135 100.000 74.200 0.041 0.008 135 100.000 52.090 0.270 0.023 135 98.810 32.640 4111.761 6.410 135 97.150 19.220 8480.648 10.952
136 100.000 74.250 0.023 0.008 136 100.000 52.170 0.553 0.022 136 99.580 32.910 3727.619 6.302 136 98.390 19.100 8453.747 11.070
137 100.000 74.090 0.030 0.008 137 100.000 52.280 0.371 0.024 137 99.460 32.580 3530.323 6.087 137 98.650 18.880 6598.465 9.517
138 100.000 74.130 0.015 0.007 138 100.000 52.070 0.768 0.026 138 99.770 33.480 2056.626 4.124 138 98.930 18.420 5895.928 8.868
139 100.000 74.180 0.015 0.007 139 100.000 51.990 0.127 0.019 139 99.840 33.510 1934.704 3.855 139 99.000 19.370 6700.467 9.582
140 100.000 74.150 0.033 0.008 140 100.000 52.220 0.573 0.025 140 99.850 32.560 1560.426 3.338 140 98.450 19.170 6109.482 8.957
141 100.000 74.150 0.023 0.007 141 100.000 52.210 0.108 0.019 141 99.770 32.720 1714.079 3.392 141 98.990 18.900 6539.920 9.359
142 100.000 74.180 0.014 0.007 142 100.000 52.300 0.309 0.020 142 99.810 33.440 1179.344 2.716 142 98.680 19.600 6369.508 9.147
143 100.000 74.180 0.012 0.007 143 100.000 52.230 0.073 0.018 143 99.880 33.170 1669.461 3.304 143 99.230 18.560 4767.805 7.639
144 100.000 74.160 0.020 0.007 144 100.000 52.280 0.058 0.016 144 99.860 33.680 1696.907 3.352 144 98.030 18.860 7000.126 9.378
145 100.000 74.130 0.018 0.007 145 100.000 52.260 0.057 0.015 145 99.970 33.740 706.905 1.954 145 98.320 18.760 7512.961 10.160
146 100.000 74.110 0.009 0.007 146 100.000 52.200 0.281 0.021 146 99.980 33.550 300.786 0.999 146 98.940 18.790 6505.999 9.311
147 100.000 74.090 0.020 0.006 147 100.000 52.200 0.260 0.021 147 99.990 33.770 170.775 0.593 147 98.980 18.660 5168.458 8.152
148 100.000 74.160 0.018 0.007 148 100.000 52.260 0.122 0.017 148 99.980 32.840 255.513 0.778 148 99.280 18.990 3931.518 6.794
149 100.000 74.220 0.030 0.007 149 100.000 52.260 0.096 0.017 149 99.990 33.540 340.378 0.926 149 99.510 19.240 3500.890 6.233
150 100.000 74.210 0.008 0.006 150 100.000 52.350 0.307 0.019 150 99.980 33.570 166.115 0.525 150 98.890 19.100 5329.043 7.979
151 100.000 74.170 0.014 0.006 151 100.000 52.360 0.151 0.016 151 100.000 33.630 146.900 0.556 151 98.770 19.330 6801.668 9.456
152 100.000 74.180 0.013 0.006 152 100.000 52.360 0.255 0.020 152 100.000 33.990 26.220 0.225 152 98.800 19.060 5930.359 8.592
153 100.000 74.160 0.028 0.007 153 100.000 52.390 0.113 0.017 153 100.000 34.030 3.318 0.088 153 99.360 18.660 5347.289 8.213
154 100.000 74.150 0.013 0.007 154 100.000 52.330 0.101 0.016 154 100.000 34.260 3.814 0.069 154 98.940 19.210 3148.301 5.734
155 100.000 74.170 0.079 0.008 155 100.000 52.330 0.102 0.014 155 100.000 34.030 6.375 0.062 155 99.170 19.300 3732.177 6.416
156 100.000 74.210 0.009 0.006 156 100.000 52.340 0.108 0.015 156 100.000 34.110 1.089 0.048 156 98.900 19.020 5571.433 8.167
157 100.000 74.100 0.009 0.006 157 100.000 52.320 0.085 0.015 157 100.000 33.920 2.155 0.053 157 98.260 19.230 6039.105 8.602
158 100.000 74.150 0.009 0.006 158 100.000 52.320 0.075 0.014 158 100.000 33.970 2.744 0.054 158 98.830 19.720 5004.243 7.734
159 100.000 74.120 0.010 0.006 159 100.000 52.340 0.072 0.015 159 100.000 34.000 0.658 0.037 159 99.770 19.920 2933.316 5.507
160 100.000 74.140 0.010 0.006 160 100.000 52.360 0.048 0.013 160 100.000 34.080 1.059 0.035 160 99.730 19.060 2521.337 4.871
161 100.000 74.130 0.009 0.006 161 100.000 52.390 0.051 0.013 161 100.000 34.210 0.286 0.030 161 99.590 19.070 3217.735 5.586
162 100.000 74.120 0.007 0.006 162 100.000 52.380 0.044 0.012 162 100.000 34.190 0.348 0.028 162 99.590 19.750 2987.905 5.473
163 100.000 74.140 0.007 0.006 163 100.000 52.400 0.054 0.013 163 100.000 34.150 0.890 0.030 163 98.680 18.790 4866.698 7.390
164 100.000 74.140 0.010 0.006 164 100.000 52.340 0.072 0.013 164 100.000 34.050 0.547 0.034 164 99.150 19.440 5405.706 8.012
165 100.000 74.160 0.008 0.005 165 100.000 52.340 0.126 0.015 165 100.000 34.150 0.282 0.025 165 99.140 19.260 5567.596 8.176
166 100.000 74.110 0.015 0.006 166 100.000 52.340 0.032 0.011 166 100.000 34.170 0.160 0.020 166 99.130 18.740 5189.982 7.869
167 100.000 74.170 0.007 0.006 167 100.000 52.370 0.682 0.018 167 100.000 34.120 0.324 0.023 167 99.160 19.180 4858.832 7.476
168 100.000 74.130 0.014 0.006 168 100.000 52.360 0.068 0.013 168 100.000 34.200 2.650 0.030 168 99.170 19.020 5499.236 8.125
169 100.000 74.140 0.017 0.006 169 100.000 52.370 0.440 0.017 169 100.000 34.200 0.240 0.023 169 99.610 18.560 4314.070 7.009
170 100.000 74.120 0.071 0.007 170 100.000 52.410 0.071 0.013 170 100.000 34.200 0.149 0.020 170 99.630 18.970 3574.037 6.226
171 100.000 74.130 0.010 0.005 171 100.000 52.440 0.041 0.011 171 100.000 34.210 0.131 0.020 171 99.780 20.140 2405.519 4.688
172 100.000 74.140 0.005 0.005 172 100.000 52.360 0.224 0.016 172 100.000 34.210 0.956 0.024 172 99.860 19.710 1690.544 3.698
173 100.000 74.190 0.013 0.006 173 100.000 52.360 0.160 0.014 173 100.000 34.170 0.079 0.017 173 99.760 19.400 1327.929 2.997
174 100.000 74.130 0.013 0.005 174 100.000 52.380 0.041 0.011 174 100.000 34.100 2.969 0.033 174 99.560 19.090 2207.358 4.151
175 100.000 74.100 0.008 0.005 175 100.000 52.370 0.113 0.014 175 100.000 34.120 0.307 0.021 175 99.390 19.600 4456.778 6.961
176 100.000 74.200 0.005 0.005 176 100.000 52.380 0.090 0.012 176 100.000 34.150 0.248 0.019 176 99.360 18.920 3760.611 6.175
177 100.000 74.110 0.039 0.006 177 100.000 52.350 0.183 0.013 177 100.000 34.160 1.047 0.024 177 99.400 19.440 3226.425 5.526
178 100.000 74.150 0.005 0.005 178 100.000 52.370 0.345 0.014 178 100.000 34.190 0.103 0.016 178 99.630 20.120 3030.553 5.396
179 100.000 74.140 0.010 0.006 179 100.000 52.420 0.160 0.012 179 100.000 34.210 0.084 0.015 179 99.350 18.830 3407.504 5.768
180 100.000 74.140 0.043 0.006 180 100.000 52.430 0.193 0.015 180 100.000 34.140 0.224 0.017 180 99.540 19.570 3340.087 5.730
181 100.000 74.120 0.014 0.005 181 100.000 52.390 0.047 0.011 181 100.000 34.200 0.049 0.014 181 99.130 19.590 4497.060 6.969
182 100.000 74.140 0.008 0.005 182 100.000 52.440 0.023 0.010 182 100.000 34.280 0.075 0.014 182 99.360 19.120 4568.199 7.012
183 100.000 74.160 0.003 0.004 183 100.000 52.470 0.041 0.011 183 100.000 34.220 0.136 0.015 183 99.510 18.480 3131.798 5.577
184 100.000 74.140 0.017 0.005 184 100.000 52.380 0.021 0.009 184 100.000 34.120 0.683 0.018 184 99.190 19.320 3523.483 5.777
185 100.000 74.070 0.006 0.005 185 100.000 52.460 0.053 0.012 185 100.000 34.040 0.106 0.014 185 99.570 18.500 3812.440 6.293
186 100.000 74.180 0.010 0.005 186 100.000 52.370 0.015 0.009 186 100.000 34.160 0.305 0.015 186 99.620 19.480 3937.282 6.386
187 100.000 74.100 0.007 0.005 187 100.000 52.390 0.030 0.010 187 100.000 34.170 0.040 0.011 187 99.300 19.110 2991.696 5.103
188 100.000 74.110 0.009 0.005 188 100.000 52.440 0.073 0.010 188 100.000 34.170 0.132 0.015 188 99.660 19.680 2592.773 4.771
189 100.000 74.060 0.004 0.004 189 100.000 52.420 0.027 0.009 189 100.000 34.060 0.155 0.013 189 99.810 19.660 1699.655 3.514
190 100.000 74.100 0.007 0.005 190 100.000 52.490 0.034 0.009 190 100.000 34.190 0.134 0.013 190 99.730 19.440 2122.783 4.055
191 100.000 74.120 0.008 0.004 191 100.000 52.470 0.112 0.013 191 100.000 34.130 0.025 0.010 191 99.700 19.770 2936.555 5.121
192 100.000 74.110 0.005 0.004 192 100.000 52.450 0.026 0.009 192 100.000 34.130 0.366 0.016 192 99.410 19.590 2497.571 4.527
193 100.000 74.150 0.013 0.005 193 100.000 52.490 0.016 0.008 193 100.000 34.150 0.128 0.012 193 99.300 19.680 3602.507 5.810
194 100.000 74.090 0.008 0.005 194 100.000 52.410 0.030 0.009 194 100.000 34.100 0.070 0.014 194 99.340 18.830 3413.984 5.645
195 100.000 74.060 0.007 0.004 195 100.000 52.480 0.048 0.010 195 100.000 34.160 0.026 0.010 195 98.580 18.950 3471.993 5.613
196 100.000 74.100 0.006 0.004 196 100.000 52.470 0.060 0.010 196 100.000 34.140 0.054 0.011 196 99.640 18.800 4189.407 6.659
197 100.000 74.080 0.010 0.005 197 100.000 52.400 0.052 0.010 197 100.000 34.210 0.033 0.010 197 99.610 19.620 2688.134 4.783
198 100.000 74.100 0.012 0.005 198 100.000 52.420 0.056 0.011 198 100.000 34.220 0.027 0.010 198 99.550 19.680 2370.080 4.436
199 100.000 74.150 0.008 0.004 199 100.000 52.460 0.429 0.012 199 100.000 34.220 0.045 0.011 199 99.460 20.170 3644.882 5.920
200 100.000 74.120 0.004 0.004 200 100.000 52.440 0.036 0.009 200 100.000 34.210 0.145 0.013 200 99.870 19.500 2201.292 4.234
201 100.000 74.150 0.004 0.004 201 100.000 52.370 0.474 0.013 201 100.000 34.270 0.043 0.010 201 99.910 19.900 1159.857 2.647
202 100.000 74.180 0.014 0.005 202 100.000 52.470 0.108 0.011 202 100.000 34.190 0.125 0.013 202 99.920 19.720 944.601 2.197
203 100.000 74.140 0.007 0.005 203 100.000 52.440 0.256 0.011 203 100.000 34.320 0.046 0.009 203 99.950 20.030 720.623 1.818
204 100.000 74.150 0.040 0.005 204 100.000 52.370 0.187 0.011 204 100.000 34.330 0.039 0.010 204 99.840 19.640 1247.394 2.548
205 100.000 74.140 0.005 0.004 205 100.000 52.440 0.040 0.010 205 100.000 34.260 0.210 0.012 205 99.900 19.860 1134.171 2.448
206 100.000 74.110 0.004 0.004 206 100.000 52.510 0.369 0.011 206 100.000 34.270 0.081 0.012 206 99.940 19.490 1223.876 2.510
207 100.000 74.140 0.006 0.004 207 100.000 52.460 0.035 0.009 207 100.000 34.300 0.016 0.008 207 99.980 20.180 427.908 1.276
208 100.000 74.160 0.005 0.004 208 100.000 52.460 0.039 0.009 208 100.000 34.320 0.033 0.009 208 99.980 19.620 349.060 1.037
209 100.000 74.160 0.015 0.005 209 100.000 52.520 0.143 0.011 209 100.000 34.340 0.037 0.009 209 100.000 20.080 212.380 0.666
210 100.000 74.150 0.002 0.003 210 100.000 52.500 0.023 0.008 210 100.000 34.420 0.063 0.011 210 99.980 19.910 302.360 0.788
211 100.000 74.150 0.002 0.004 211 100.000 52.490 0.031 0.008 211 100.000 34.400 0.345 0.012 211 99.980 19.750 316.091 0.846
212 100.000 74.150 0.007 0.004 212 100.000 52.480 0.025 0.008 212 100.000 34.430 0.068 0.011 212 100.000 19.840 186.387 0.592
213 100.000 74.130 0.006 0.004 213 100.000 52.490 0.043 0.009 213 100.000 34.460 0.027 0.009 213 100.000 20.140 46.025 0.249
214 100.000 74.170 0.004 0.004 214 100.000 52.580 0.686 0.013 214 100.000 34.370 0.078 0.010 214 100.000 20.240 9.006 0.131
215 100.000 74.130 0.004 0.004 215 100.000 52.570 0.056 0.008 215 100.000 34.350 0.032 0.009 215 100.000 20.140 7.340 0.091
216 100.000 74.120 0.002 0.004 216 100.000 52.550 0.025 0.008 216 100.000 34.380 0.068 0.010 216 100.000 19.900 1.313 0.053
217 100.000 74.130 0.005 0.004 217 100.000 52.550 0.020 0.008 217 100.000 34.370 0.043 0.010 217 100.000 19.950 17.272 0.088
218 100.000 74.140 0.013 0.004 218 100.000 52.560 0.067 0.009 218 100.000 34.300 0.110 0.010 218 100.000 19.980 1.499 0.047
219 100.000 74.170 0.006 0.004 219 100.000 52.590 0.058 0.008 219 100.000 34.380 0.407 0.013 219 100.000 19.810 5.369 0.061
220 100.000 74.170 0.009 0.004 220 100.000 52.590 0.030 0.009 220 100.000 34.360 0.042 0.009 220 100.000 19.910 31.095 0.123
221 100.000 74.170 0.004 0.004 221 100.000 52.590 0.126 0.010 221 100.000 34.420 0.019 0.008 221 100.000 20.040 1.393 0.048
222 100.000 74.160 0.003 0.004 222 100.000 52.560 0.164 0.011 222 100.000 34.420 0.031 0.008 222 100.000 20.060 25.208 0.079
223 100.000 74.150 0.003 0.003 223 100.000 52.550 0.026 0.008 223 100.000 34.420 0.043 0.009 223 100.000 20.090 30.734 0.113
224 100.000 74.140 0.006 0.004 224 100.000 52.520 0.018 0.007 224 100.000 34.400 0.022 0.008 224 100.000 20.120 3.483 0.065
225 100.000 74.130 0.002 0.003 225 100.000 52.530 0.043 0.009 225 100.000 34.410 0.047 0.009 225 100.000 20.010 1.330 0.040
226 100.000 74.170 0.003 0.003 226 100.000 52.570 0.026 0.008 226 100.000 34.350 0.738 0.012 226 100.000 20.080 1.300 0.036
227 100.000 74.150 0.005 0.004 227 100.000 52.580 0.070 0.009 227 100.000 34.360 0.129 0.011 227 100.000 20.110 0.732 0.028
228 100.000 74.160 0.013 0.004 228 100.000 52.590 0.011 0.007 228 100.000 34.340 0.335 0.012 228 100.000 20.120 0.298 0.022
229 100.000 74.160 0.003 0.003 229 100.000 52.590 0.014 0.007 229 100.000 34.390 0.051 0.009 229 100.000 20.050 0.279 0.023
230 100.000 74.160 0.010 0.004 230 100.000 52.580 0.015 0.007 230 100.000 34.440 0.576 0.013 230 100.000 19.950 2.274 0.030
231 100.000 74.130 0.011 0.004 231 100.000 52.570 0.035 0.008 231 100.000 34.430 0.024 0.008 231 100.000 20.080 2.086 0.029
232 100.000 74.140 0.005 0.004 232 100.000 52.590 0.024 0.008 232 100.000 34.410 0.211 0.009 232 100.000 20.100 0.341 0.023
233 100.000 74.110 0.003 0.003 233 100.000 52.600 0.040 0.007 233 100.000 34.440 0.017 0.007 233 100.000 20.030 0.556 0.026
234 100.000 74.130 0.005 0.004 234 100.000 52.590 0.020 0.007 234 100.000 34.440 0.026 0.007 234 100.000 20.080 0.125 0.016
235 100.000 74.090 0.002 0.003 235 100.000 52.530 0.024 0.008 235 100.000 34.410 0.109 0.010 235 100.000 20.560 24.591 0.075
236 100.000 74.100 0.003 0.003 236 100.000 52.510 0.020 0.007 236 100.000 34.320 0.136 0.010 236 100.000 20.410 1.196 0.036
237 100.000 74.150 0.006 0.004 237 100.000 52.530 0.012 0.006 237 100.000 34.340 0.333 0.010 237 100.000 20.400 0.496 0.025
238 100.000 74.150 0.008 0.004 238 100.000 52.560 0.008 0.006 238 100.000 34.280 0.085 0.009 238 100.000 20.370 0.538 0.024
239 100.000 74.160 0.004 0.003 239 100.000 52.570 0.014 0.006 239 100.000 34.280 0.019 0.007 239 100.000 20.260 0.861 0.021
240 100.000 74.180 0.005 0.004 240 100.000 52.570 0.008 0.006 240 100.000 34.270 0.035 0.008 240 100.000 20.320 0.253 0.019
241 100.000 74.160 0.025 0.005 241 100.000 52.590 0.028 0.007 241 100.000 34.340 0.180 0.010 241 100.000 20.380 0.975 0.019
242 100.000 74.070 0.005 0.004 242 100.000 52.590 0.010 0.006 242 100.000 34.260 0.027 0.008 242 100.000 20.340 0.958 0.019
243 100.000 74.160 0.003 0.003 243 100.000 52.540 0.042 0.007 243 100.000 34.340 0.037 0.008 243 100.000 20.400 0.595 0.019
244 100.000 74.110 0.003 0.003 244 100.000 52.620 0.058 0.007 244 100.000 34.310 0.040 0.008 244 100.000 20.520 0.242 0.019
245 100.000 74.150 0.008 0.004 245 100.000 52.580 0.011 0.006 245 100.000 34.240 0.024 0.006 245 100.000 20.510 0.167 0.014
246 100.000 74.190 0.007 0.004 246 100.000 52.610 0.019 0.007 246 100.000 34.300 0.028 0.007 246 100.000 20.370 3.131 0.024
247 100.000 74.200 0.003 0.003 247 100.000 52.610 0.012 0.006 247 100.000 34.330 0.021 0.006 247 100.000 20.430 0.307 0.016
248 100.000 74.170 0.004 0.004 248 100.000 52.640 0.022 0.007 248 100.000 34.270 0.021 0.007 248 100.000 20.350 0.113 0.013
249 100.000 74.160 0.004 0.003 249 100.000 52.650 0.013 0.006 249 100.000 34.300 0.022 0.007 249 100.000 20.390 0.321 0.014
250 100.000 74.170 0.004 0.003 250 100.000 52.640 0.009 0.006 250 100.000 34.290 0.010 0.006 250 100.000 20.400 0.040 0.011
251 100.000 74.160 0.012 0.004 251 100.000 52.600 0.013 0.007 251 100.000 34.360 0.128 0.008 251 100.000 20.450 0.218 0.014
252 100.000 74.160 0.008 0.004 252 100.000 52.650 0.016 0.006 252 100.000 34.380 0.022 0.007 252 100.000 20.380 0.330 0.014
253 100.000 74.180 0.002 0.003 253 100.000 52.600 0.070 0.008 253 100.000 34.350 0.051 0.007 253 100.000 20.390 1.134 0.017
254 100.000 74.170 0.003 0.003 254 100.000 52.620 0.053 0.007 254 100.000 34.350 0.028 0.007 254 100.000 20.370 0.210 0.013
255 100.000 74.150 0.006 0.003 255 100.000 52.590 0.011 0.006 255 100.000 34.310 0.009 0.006 255 100.000 20.320 0.230 0.014
256 100.000 74.180 0.004 0.004 256 100.000 52.630 0.019 0.007 256 100.000 34.270 0.048 0.007 256 100.000 20.390 0.071 0.010
257 100.000 74.220 0.005 0.004 257 100.000 52.560 0.018 0.007 257 100.000 34.290 0.015 0.006 257 100.000 20.410 0.151 0.011
258 100.000 74.200 0.004 0.003 258 100.000 52.590 0.025 0.006 258 100.000 34.420 0.534 0.012 258 100.000 20.450 0.229 0.012
259 100.000 74.200 0.008 0.003 259 100.000 52.590 0.027 0.007 259 100.000 34.370 0.027 0.007 259 100.000 20.390 0.323 0.011
260 100.000 74.170 0.003 0.003 260 100.000 52.580 0.008 0.005 260 100.000 34.380 0.019 0.007 260 100.000 20.360 0.125 0.012
261 100.000 74.110 0.005 0.003 261 100.000 52.540 0.020 0.006 261 100.000 34.310 0.030 0.007 261 100.000 20.330 0.058 0.009
262 100.000 74.090 0.003 0.003 262 100.000 52.580 0.019 0.006 262 100.000 34.310 0.020 0.006 262 100.000 20.340 0.033 0.008
263 100.000 74.110 0.012 0.004 263 100.000 52.660 0.036 0.006 263 100.000 34.300 0.076 0.008 263 100.000 20.430 0.782 0.013
264 100.000 74.120 0.004 0.003 264 100.000 52.650 0.021 0.006 264 100.000 34.340 0.065 0.007 264 100.000 20.420 0.078 0.010
265 100.000 74.100 0.004 0.003 265 100.000 52.630 0.050 0.007 265 100.000 34.310 0.007 0.005 265 100.000 20.540 0.177 0.011
266 100.000 74.150 0.004 0.004 266 100.000 52.610 0.014 0.006 266 100.000 34.320 0.011 0.006 266 100.000 20.500 0.072 0.010
267 100.000 74.130 0.003 0.003 267 100.000 52.620 0.014 0.006 267 100.000 34.300 0.031 0.007 267 100.000 20.440 0.048 0.010
268 100.000 74.130 0.006 0.003 268 100.000 52.580 0.080 0.007 268 100.000 34.300 0.023 0.006 268 100.000 20.500 0.029 0.008
269 100.000 74.130 0.003 0.003 269 100.000 52.580 0.008 0.005 269 100.000 34.310 0.184 0.008 269 100.000 20.500 0.126 0.011
270 100.000 74.130 0.002 0.003 270 100.000 52.560 0.051 0.007 270 100.000 34.340 0.017 0.006 270 100.000 20.480 0.057 0.009
271 100.000 74.130 0.004 0.003 271 100.000 52.550 0.011 0.006 271 100.000 34.330 0.008 0.005 271 100.000 20.460 0.075 0.010
272 100.000 74.110 0.003 0.003 272 100.000 52.570 0.007 0.005 272 100.000 34.280 0.048 0.007 272 100.000 20.490 1.300 0.014
273 100.000 74.110 0.002 0.003 273 100.000 52.590 0.021 0.006 273 100.000 34.240 0.490 0.010 273 100.000 20.380 0.041 0.008
274 100.000 74.150 0.004 0.003 274 100.000 52.610 0.015 0.006 274 100.000 34.250 0.008 0.005 274 100.000 20.330 0.037 0.008
275 100.000 74.140 0.011 0.003 275 100.000 52.630 0.008 0.005 275 100.000 34.250 0.018 0.006 275 100.000 20.330 0.417 0.012
276 100.000 74.110 0.004 0.003 276 100.000 52.590 0.010 0.005 276 100.000 34.290 0.007 0.006 276 100.000 20.350 0.847 0.012
277 100.000 74.110 0.003 0.003 277 100.000 52.580 0.091 0.008 277 100.000 34.290 0.012 0.006 277 100.000 20.350 0.292 0.012
278 100.000 74.180 0.002 0.003 278 100.000 52.590 0.026 0.006 278 100.000 34.220 0.023 0.006 278 100.000 20.400 0.059 0.009
279 100.000 74.180 0.002 0.003 279 100.000 52.580 0.018 0.006 279 100.000 34.270 0.017 0.006 279 100.000 20.430 0.164 0.010
280 100.000 74.130 0.004 0.003 280 100.000 52.590 0.036 0.007 280 100.000 34.260 0.008 0.005 280 100.000 20.380 0.061 0.009
281 100.000 74.170 0.008 0.003 281 100.000 52.620 0.033 0.006 281 100.000 34.400 0.112 0.007 281 100.000 20.330 0.013 0.006
282 100.000 74.130 0.005 0.003 282 100.000 52.610 0.007 0.005 282 100.000 34.390 0.013 0.006 282 100.000 20.400 0.556 0.012
283 100.000 74.140 0.002 0.003 283 100.000 52.620 0.051 0.006 283 100.000 34.390 0.018 0.007 283 100.000 20.410 0.044 0.007
284 100.000 74.170 0.004 0.003 284 100.000 52.660 0.007 0.005 284 100.000 34.370 0.648 0.010 284 100.000 20.500 0.062 0.009
285 100.000 74.180 0.004 0.003 285 100.000 52.680 0.037 0.006 285 100.000 34.340 0.023 0.006 285 100.000 20.510 0.047 0.007
286 100.000 74.190 0.002 0.003 286 100.000 52.600 0.058 0.007 286 100.000 34.270 0.032 0.006 286 100.000 20.510 0.028 0.006
287 100.000 74.160 0.003 0.003 287 100.000 52.640 0.011 0.005 287 100.000 34.280 0.006 0.005 287 100.000 20.420 0.796 0.014
288 100.000 74.150 0.002 0.003 288 100.000 52.680 0.005 0.005 288 100.000 34.290 0.033 0.006 288 100.000 20.410 0.011 0.006
289 100.000 74.170 0.005 0.003 289 100.000 52.650 0.005 0.005 289 100.000 34.300 0.012 0.005 289 100.000 20.430 0.086 0.008
290 100.000 74.150 0.005 0.003 290 100.000 52.680 0.014 0.005 290 100.000 34.310 0.009 0.005 290 100.000 20.450 0.087 0.008
291 100.000 74.150 0.002 0.003 291 100.000 52.590 0.009 0.005 291 100.000 34.310 0.010 0.005 291 100.000 20.470 0.216 0.008
292 100.000 74.150 0.003 0.003 292 100.000 52.580 0.017 0.005 292 100.000 34.360 0.017 0.006 292 100.000 20.460 0.061 0.006
293 100.000 74.160 0.003 0.003 293 100.000 52.600 0.018 0.005 293 100.000 34.320 0.022 0.006 293 100.000 20.410 0.069 0.008
294 100.000 74.130 0.006 0.003 294 100.000 52.600 0.010 0.005 294 100.000 34.370 0.009 0.005 294 100.000 20.390 0.063 0.008
295 100.000 74.160 0.004 0.003 295 100.000 52.600 0.006 0.005 295 100.000 34.330 0.009 0.005 295 100.000 20.370 0.026 0.006
296 100.000 74.160 0.004 0.003 296 100.000 52.600 0.012 0.005 296 100.000 34.360 0.019 0.005 296 100.000 20.320 0.047 0.007
297 100.000 74.150 0.004 0.003 297 100.000 52.640 0.027 0.006 297 100.000 34.370 0.023 0.006 297 100.000 20.400 0.040 0.007
298 100.000 74.140 0.002 0.003 298 100.000 52.590 0.010 0.005 298 100.000 34.330 0.030 0.005 298 100.000 20.380 0.028 0.006
299 100.000 74.140 0.003 0.003 299 100.000 52.680 0.064 0.006 299 100.000 34.360 0.569 0.008 299 100.000 20.440 0.016 0.006
300 100.000 74.100 0.001 0.003 300 100.000 52.630 0.011 0.005 300 100.000 34.360 0.036 0.005 300 100.000 20.510 0.032 0.006
301 100.000 74.160 0.003 0.003 301 100.000 52.590 0.018 0.005 301 100.000 34.440 0.315 0.007 301 100.000 20.490 0.108 0.007
302 100.000 74.150 0.003 0.003 302 100.000 52.590 0.008 0.005 302 100.000 34.510 0.032 0.006 302 100.000 20.450 0.059 0.006
303 100.000 74.110 0.004 0.003 303 100.000 52.570 0.010 0.005 303 100.000 34.500 0.142 0.007 303 100.000 20.460 0.020 0.006
304 100.000 74.110 0.002 0.003 304 100.000 52.540 1.910 0.014 304 100.000 34.540 0.005 0.005 304 100.000 20.520 0.047 0.007
305 100.000 74.120 0.007 0.003 305 100.000 52.520 0.043 0.007 305 100.000 34.510 0.025 0.006 305 100.000 20.500 0.061 0.007
306 100.000 74.100 0.002 0.003 306 100.000 52.510 0.008 0.005 306 100.000 34.510 0.048 0.006 306 100.000 20.540 0.043 0.007
307 100.000 74.090 0.002 0.003 307 100.000 52.510 0.016 0.006 307 100.000 34.450 0.011 0.005 307 100.000 20.510 0.097 0.006
308 100.000 74.080 0.004 0.003 308 100.000 52.520 0.030 0.006 308 100.000 34.460 0.060 0.006 308 100.000 20.510 0.055 0.006
309 100.000 74.120 0.008 0.003 309 100.000 52.470 0.007 0.005 309 100.000 34.420 0.027 0.005 309 100.000 20.510 0.007 0.005
310 100.000 74.170 0.004 0.003 310 100.000 52.560 0.010 0.005 310 100.000 34.430 0.006 0.004 310 100.000 20.490 0.027 0.006
311 100.000 74.150 0.002 0.003 311 100.000 52.540 0.009 0.005 311 100.000 34.380 0.012 0.005 311 100.000 20.480 1.231 0.011
312 100.000 74.160 0.002 0.003 312 100.000 52.540 0.008 0.005 312 100.000 34.430 0.013 0.005 312 100.000 20.460 0.016 0.005
313 100.000 74.170 0.003 0.003 313 100.000 52.570 0.014 0.005 313 100.000 34.390 0.059 0.005 313 100.000 20.510 0.031 0.006
314 100.000 74.160 0.015 0.003 314 100.000 52.550 0.010 0.005 314 100.000 34.380 0.016 0.005 314 100.000 20.510 0.066 0.006
315 100.000 74.190 0.002 0.003 315 100.000 52.590 0.007 0.005 315 100.000 34.390 0.015 0.005 315 100.000 20.430 0.187 0.008
316 100.000 74.190 0.005 0.003 316 100.000 52.520 0.008 0.005 316 100.000 34.340 0.085 0.006 316 100.000 20.430 0.054 0.007
317 100.000 74.250 0.017 0.003 317 100.000 52.600 0.008 0.005 317 100.000 34.320 0.049 0.006 317 100.000 20.440 0.032 0.006
318 100.000 74.200 0.002 0.003 318 100.000 52.550 0.044 0.006 318 100.000 34.400 0.049 0.006 318 100.000 20.400 0.565 0.009
319 100.000 74.150 0.003 0.003 319 100.000 52.530 0.005 0.004 319 100.000 34.370 0.025 0.005 319 100.000 20.420 0.012 0.005
320 100.000 74.110 0.004 0.003 320 100.000 52.510 0.038 0.006 320 100.000 34.430 0.050 0.006 320 100.000 20.440 0.023 0.006
321 100.000 74.130 0.005 0.003 321 100.000 52.480 0.006 0.005 321 100.000 34.400 0.046 0.005 321 100.000 20.310 0.142 0.007
322 100.000 74.150 0.001 0.002 322 100.000 52.470 0.016 0.005 322 100.000 34.420 0.010 0.004 322 100.000 20.340 0.112 0.006
323 100.000 74.150 0.002 0.003 323 100.000 52.470 0.022 0.005 323 100.000 34.440 0.005 0.004 323 100.000 20.300 0.063 0.007
324 100.000 74.150 0.002 0.003 324 100.000 52.510 0.101 0.006 324 100.000 34.420 0.014 0.005 324 100.000 20.320 0.010 0.005
325 100.000 74.150 0.001 0.002 325 100.000 52.530 0.037 0.005 325 100.000 34.370 0.523 0.009 325 100.000 20.310 0.031 0.006
326 100.000 74.120 0.002 0.002 326 100.000 52.480 0.007 0.005 326 100.000 34.400 0.007 0.004 326 100.000 20.380 0.017 0.006
327 100.000 74.140 0.002 0.002 327 100.000 52.540 0.006 0.004 327 100.000 34.400 0.005 0.004 327 100.000 20.410 0.011 0.005
328 100.000 74.130 0.001 0.002 328 100.000 52.540 0.007 0.004 328 100.000 34.380 0.006 0.004 328 100.000 20.350 0.017 0.005
329 100.000 74.130 0.002 0.003 329 100.000 52.580 0.007 0.005 329 100.000 34.400 0.011 0.005 329 100.000 20.440 0.049 0.005
330 100.000 74.120 0.001 0.002 330 100.000 52.590 0.016 0.006 330 100.000 34.390 0.014 0.005 330 100.000 20.420 0.067 0.006
331 100.000 74.120 0.001 0.002 331 100.000 52.670 0.009 0.004 331 100.000 34.380 0.008 0.005 331 100.000 20.420 0.016 0.005
332 100.000 74.100 0.002 0.002 332 100.000 52.590 0.012 0.005 332 100.000 34.350 0.012 0.004 332 100.000 20.450 0.012 0.005
333 100.000 74.080 0.001 0.002 333 100.000 52.620 0.007 0.005 333 100.000 34.380 0.007 0.004 333 100.000 20.450 0.008 0.005
334 100.000 74.090 0.004 0.002 334 100.000 52.510 0.009 0.005 334 100.000 34.360 0.010 0.005 334 100.000 20.460 0.045 0.006
335 100.000 74.100 0.005 0.003 335 100.000 52.530 0.005 0.004 335 100.000 34.370 0.096 0.006 335 100.000 20.470 0.012 0.005
336 100.000 74.110 0.001 0.002 336 100.000 52.550 0.012 0.005 336 100.000 34.330 0.004 0.004 336 100.000 20.470 0.018 0.005
337 100.000 74.060 0.004 0.002 337 100.000 52.530 0.005 0.004 337 100.000 34.360 0.008 0.004 337 100.000 20.450 0.028 0.005
338 100.000 74.100 0.001 0.002 338 100.000 52.570 0.013 0.005 338 100.000 34.350 0.010 0.004 338 100.000 20.470 0.044 0.006
339 100.000 74.090 0.002 0.002 339 100.000 52.590 0.012 0.005 339 100.000 34.360 0.009 0.004 339 100.000 20.430 0.027 0.005
340 100.000 74.120 0.002 0.003 340 100.000 52.570 0.007 0.005 340 100.000 34.380 0.033 0.005 340 100.000 20.430 0.031 0.005
341 100.000 74.150 0.001 0.002 341 100.000 52.560 0.006 0.005 341 100.000 34.380 0.007 0.005 341 100.000 20.410 0.009 0.004
342 100.000 74.160 0.016 0.003 342 100.000 52.620 0.067 0.005 342 100.000 34.420 0.008 0.004 342 100.000 20.420 0.014 0.004
343 100.000 74.170 0.004 0.003 343 100.000 52.670 0.026 0.005 343 100.000 34.360 0.044 0.005 343 100.000 20.430 0.010 0.004
344 100.000 74.180 0.002 0.002 344 100.000 52.650 0.005 0.004 344 100.000 34.360 0.077 0.006 344 100.000 20.410 0.364 0.007
345 100.000 74.120 0.006 0.002 345 100.000 52.700 0.007 0.004 345 100.000 34.340 0.019 0.004 345 100.000 20.350 0.012 0.005
346 100.000 74.170 0.001 0.002 346 100.000 52.620 0.009 0.004 346 100.000 34.370 0.011 0.005 346 100.000 20.400 0.027 0.005
347 100.000 74.150 0.001 0.002 347 100.000 52.660 0.007 0.004 347 100.000 34.390 0.006 0.004 347 100.000 20.380 0.015 0.005
348 100.000 74.130 0.006 0.003 348 100.000 52.630 0.029 0.005 348 100.000 34.400 0.007 0.004 348 100.000 20.360 0.008 0.005
349 100.000 74.130 0.002 0.002 349 100.000 52.610 0.006 0.004 349 100.000 34.370 0.024 0.004 349 100.000 20.410 0.008 0.004
350 100.000 74.120 0.013 0.003 350 100.000 52.630 0.007 0.004 350 100.000 34.380 0.004 0.004 350 100.000 20.330 0.056 0.006
351 100.000 74.110 0.001 0.002 351 100.000 52.630 0.027 0.005 351 100.000 34.350 0.006 0.004 351 100.000 20.360 0.019 0.005
352 100.000 74.090 0.006 0.003 352 100.000 52.650 0.002 0.004 352 100.000 34.420 0.036 0.005 352 100.000 20.340 0.022 0.005
353 100.000 74.140 0.002 0.002 353 100.000 52.650 0.013 0.005 353 100.000 34.450 0.047 0.005 353 100.000 20.310 0.005 0.003
354 100.000 74.160 0.001 0.002 354 100.000 52.640 0.007 0.004 354 100.000 34.430 0.015 0.004 354 100.000 20.290 0.035 0.004
355 100.000 74.150 0.003 0.002 355 100.000 52.650 0.017 0.005 355 100.000 34.400 0.033 0.005 355 100.000 20.290 0.015 0.004
356 100.000 74.130 0.002 0.002 356 100.000 52.590 0.013 0.005 356 100.000 34.390 0.003 0.003 356 100.000 20.250 0.029 0.005
357 100.000 74.120 0.005 0.003 357 100.000 52.580 0.007 0.004 357 100.000 34.380 0.010 0.004 357 100.000 20.280 0.026 0.004
358 100.000 74.100 0.001 0.002 358 100.000 52.530 0.011 0.004 358 100.000 34.440 0.056 0.005 358 100.000 20.360 0.358 0.008
359 100.000 74.110 0.001 0.002 359 100.000 52.610 0.016 0.005 359 100.000 34.470 0.007 0.004 359 100.000 20.320 0.024 0.005
360 100.000 74.170 0.003 0.002 360 100.000 52.650 0.006 0.004 360 100.000 34.450 0.006 0.004 360 100.000 20.340 0.006 0.004
361 100.000 74.160 0.001 0.002 361 100.000 52.630 0.005 0.004 361 100.000 34.420 0.015 0.005 361 100.000 20.330 0.027 0.004
362 100.000 74.160 0.001 0.002 362 100.000 52.610 0.017 0.005 362 100.000 34.370 0.010 0.004 362 100.000 20.310 0.010 0.004
363 100.000 74.170 0.002 0.002 363 100.000 52.630 0.006 0.004 363 100.000 34.380 0.009 0.004 363 100.000 20.300 0.010 0.004
364 100.000 74.150 0.001 0.002 364 100.000 52.620 0.006 0.004 364 100.000 34.340 0.008 0.004 364 100.000 20.340 0.006 0.004
365 100.000 74.130 0.001 0.002 365 100.000 52.580 0.004 0.004 365 100.000 34.410 0.009 0.004 365 100.000 20.300 0.006 0.004
366 100.000 74.160 0.005 0.002 366 100.000 52.540 0.025 0.004 366 100.000 34.390 0.003 0.003 366 100.000 20.310 0.027 0.005
367 100.000 74.130 0.001 0.002 367 100.000 52.530 0.021 0.005 367 100.000 34.310 0.254 0.006 367 100.000 20.290 0.011 0.004
368 100.000 74.120 0.002 0.002 368 100.000 52.560 0.006 0.004 368 100.000 34.340 0.021 0.004 368 100.000 20.300 0.022 0.004
369 100.000 74.130 0.002 0.002 369 100.000 52.560 0.014 0.004 369 100.000 34.340 0.004 0.003 369 100.000 20.320 0.012 0.004
370 100.000 74.150 0.001 0.002 370 100.000 52.610 0.004 0.004 370 100.000 34.350 0.011 0.004 370 100.000 20.330 0.036 0.005
371 100.000 74.160 0.001 0.002 371 100.000 52.580 0.006 0.004 371 100.000 34.340 0.004 0.003 371 100.000 20.390 0.008 0.003
372 100.000 74.110 0.002 0.002 372 100.000 52.590 0.006 0.004 372 100.000 34.360 0.002 0.003 372 100.000 20.300 0.012 0.004
373 100.000 74.110 0.001 0.002 373 100.000 52.590 0.013 0.004 373 100.000 34.290 0.045 0.005 373 100.000 20.330 0.005 0.004
374 100.000 74.130 0.005 0.002 374 100.000 52.560 0.005 0.004 374 100.000 34.310 0.128 0.004 374 100.000 20.400 0.402 0.008
375 100.000 74.100 0.002 0.002 375 100.000 52.570 0.031 0.005 375 100.000 34.300 0.008 0.004 375 100.000 20.310 0.039 0.005
376 100.000 74.100 0.002 0.002 376 100.000 52.520 0.003 0.003 376 100.000 34.310 0.024 0.005 376 100.000 20.350 0.025 0.004
377 100.000 74.110 0.001 0.002 377 100.000 52.610 0.006 0.004 377 100.000 34.290 0.006 0.004 377 100.000 20.330 0.018 0.004
378 100.000 74.130 0.001 0.002 378 100.000 52.600 0.035 0.005 378 100.000 34.290 0.007 0.004 378 100.000 20.280 0.012 0.004
379 100.000 74.140 0.001 0.002 379 100.000 52.570 0.004 0.004 379 100.000 34.300 0.034 0.004 379 100.000 20.230 0.029 0.004
380 100.000 74.110 0.001 0.002 380 100.000 52.550 0.007 0.004 380 100.000 34.310 0.005 0.004 380 100.000 20.240 0.010 0.004
381 100.000 74.130 0.001 0.002 381 100.000 52.570 0.003 0.004 381 100.000 34.300 0.004 0.003 381 100.000 20.240 0.009 0.004
382 100.000 74.120 0.001 0.002 382 100.000 52.570 0.018 0.004 382 100.000 34.300 0.012 0.004 382 100.000 20.300 0.006 0.003
383 100.000 74.120 0.001 0.002 383 100.000 52.490 0.019 0.004 383 100.000 34.320 0.004 0.003 383 100.000 20.320 0.010 0.004
384 100.000 74.100 0.001 0.002 384 100.000 52.560 0.006 0.004 384 100.000 34.320 0.009 0.004 384 100.000 20.330 0.008 0.003
385 100.000 74.090 0.001 0.002 385 100.000 52.560 0.119 0.005 385 100.000 34.280 0.053 0.005 385 100.000 20.340 0.024 0.004
386 100.000 74.090 0.001 0.002 386 100.000 52.540 0.055 0.005 386 100.000 34.330 0.002 0.003 386 100.000 20.280 0.012 0.004
387 100.000 74.090 0.003 0.003 387 100.000 52.540 0.010 0.004 387 100.000 34.330 0.009 0.004 387 100.000 20.280 0.006 0.004
388 100.000 74.080 0.001 0.002 388 100.000 52.560 0.005 0.004 388 100.000 34.310 0.004 0.003 388 100.000 20.290 0.005 0.003
389 100.000 74.080 0.001 0.002 389 100.000 52.550 0.009 0.004 389 100.000 34.360 0.015 0.004 389 100.000 20.270 0.020 0.004
390 100.000 74.120 0.002 0.002 390 100.000 52.580 0.003 0.003 390 100.000 34.370 0.010 0.003 390 100.000 20.250 0.005 0.003
391 100.000 74.120 0.001 0.002 391 100.000 52.560 0.003 0.003 391 100.000 34.340 0.008 0.004 391 100.000 20.280 0.006 0.004
392 100.000 74.130 0.001 0.002 392 100.000 52.530 0.017 0.005 392 100.000 34.380 0.003 0.003 392 100.000 20.260 0.013 0.003
393 100.000 74.100 0.002 0.002 393 100.000 52.540 0.005 0.004 393 100.000 34.320 0.008 0.004 393 100.000 20.290 0.129 0.005
394 100.000 74.100 0.003 0.002 394 100.000 52.520 0.003 0.003 394 100.000 34.370 0.008 0.004 394 100.000 20.260 0.002 0.003
395 100.000 74.110 0.004 0.002 395 100.000 52.540 0.004 0.003 395 100.000 34.350 0.170 0.005 395 100.000 20.260 0.009 0.004
396 100.000 74.110 0.001 0.002 396 100.000 52.540 0.016 0.004 396 100.000 34.330 0.015 0.004 396 100.000 20.260 0.002 0.003
397 100.000 74.100 0.004 0.002 397 100.000 52.550 0.002 0.003 397 100.000 34.310 0.003 0.003 397 100.000 20.260 0.025 0.004
398 100.000 74.080 0.001 0.002 398 100.000 52.590 0.005 0.004 398 100.000 34.360 0.028 0.004 398 100.000 20.340 0.255 0.006
399 100.000 74.120 0.001 0.002 399 100.000 52.630 0.037 0.005 399 100.000 34.330 0.003 0.003 399 100.000 20.350 0.060 0.005
400 100.000 74.090 0.002 0.002 400 100.000 52.630 0.005 0.004 400 100.000 34.330 0.020 0.004 400 100.000 20.350 0.157 0.005
401 100.000 74.100 0.001 0.002 401 100.000 52.620 0.007 0.004 401 100.000 34.340 0.003 0.003 401 100.000 20.340 0.006 0.003
402 100.000 74.150 0.004 0.002 402 100.000 52.650 0.014 0.004 402 100.000 34.380 0.034 0.004 402 100.000 20.340 0.015 0.004
403 100.000 74.160 0.002 0.002 403 100.000 52.670 0.006 0.003 403 100.000 34.410 0.011 0.004 403 100.000 20.410 0.147 0.005
404 100.000 74.160 0.001 0.002 404 100.000 52.640 0.068 0.005 404 100.000 34.460 0.008 0.004 404 100.000 20.420 0.030 0.004
405 100.000 74.140 0.001 0.002 405 100.000 52.620 0.007 0.004 405 100.000 34.450 0.014 0.004 405 100.000 20.410 0.003 0.003
406 100.000 74.120 0.001 0.002 406 100.000 52.640 0.011 0.004 406 100.000 34.430 0.003 0.003 406 100.000 20.400 0.015 0.004
407 100.000 74.130 0.001 0.002 407 100.000 52.580 0.036 0.005 407 100.000 34.450 0.002 0.003 407 100.000 20.370 0.020 0.004
408 100.000 74.140 0.001 0.002 408 100.000 52.620 0.022 0.004 408 100.000 34.410 0.008 0.004 408 100.000 20.400 0.005 0.003
409 100.000 74.110 0.001 0.002 409 100.000 52.630 0.003 0.003 409 100.000 34.410 0.068 0.005 409 100.000 20.380 0.005 0.003
410 100.000 74.090 0.001 0.002 410 100.000 52.610 0.006 0.004 410 100.000 34.420 0.005 0.003 410 100.000 20.370 0.004 0.003
411 100.000 74.090 0.003 0.002 411 100.000 52.640 0.004 0.003 411 100.000 34.420 0.002 0.003 411 100.000 20.370 0.025 0.004
412 100.000 74.130 0.002 0.002 412 100.000 52.600 0.010 0.004 412 100.000 34.410 0.006 0.004 412 100.000 20.350 1.625 0.010
413 100.000 74.130 0.001 0.002 413 100.000 52.590 0.003 0.003 413 100.000 34.400 0.003 0.003 413 100.000 20.350 0.101 0.006
414 100.000 74.100 0.004 0.002 414 100.000 52.610 0.009 0.003 414 100.000 34.410 0.010 0.003 414 100.000 20.330 0.006 0.003
415 100.000 74.150 0.002 0.002 415 100.000 52.590 0.003 0.003 415 100.000 34.390 0.003 0.003 415 100.000 20.450 0.337 0.006
416 100.000 74.120 0.002 0.002 416 100.000 52.590 0.004 0.003 416 100.000 34.450 0.053 0.005 416 100.000 20.380 0.040 0.005
417 100.000 74.120 0.001 0.002 417 100.000 52.580 0.042 0.005 417 100.000 34.440 0.006 0.003 417 100.000 20.360 0.005 0.003
418 100.000 74.160 0.001 0.002 418 100.000 52.580 0.006 0.004 418 100.000 34.390 0.015 0.004 418 100.000 20.330 0.020 0.004
419 100.000 74.160 0.002 0.002 419 100.000 52.590 0.001 0.003 419 100.000 34.370 0.002 0.003 419 100.000 20.370 0.020 0.004
420 100.000 74.190 0.001 0.002 420 100.000 52.590 0.009 0.004 420 100.000 34.370 0.009 0.003 420 100.000 20.370 0.005 0.003
421 100.000 74.180 0.001 0.002 421 100.000 52.610 0.006 0.004 421 100.000 34.390 0.003 0.003 421 100.000 20.370 0.009 0.004
422 100.000 74.150 0.001 0.002 422 100.000 52.640 0.004 0.003 422 100.000 34.410 0.005 0.003 422 100.000 20.380 0.004 0.003
423 100.000 74.170 0.002 0.002 423 100.000 52.470 0.273 0.006 423 100.000 34.420 0.032 0.003 423 100.000 20.380 0.006 0.004
424 100.000 74.170 0.004 0.002 424 100.000 52.470 0.004 0.003 424 100.000 34.440 0.004 0.003 424 100.000 20.370 0.003 0.003
425 100.000 74.160 0.002 0.002 425 100.000 52.490 0.012 0.004 425 100.000 34.380 0.004 0.003 425 100.000 20.420 0.007 0.004
426 100.000 74.170 0.002 0.002 426 100.000 52.530 0.015 0.004 426 100.000 34.450 0.060 0.004 426 100.000 20.430 0.005 0.003
427 100.000 74.160 0.001 0.002 427 100.000 52.510 0.014 0.004 427 100.000 34.450 0.064 0.004 427 100.000 20.430 0.011 0.004
428 100.000 74.190 0.005 0.002 428 100.000 52.550 0.005 0.004 428 100.000 34.440 0.002 0.003 428 100.000 20.420 0.024 0.003
429 100.000 74.160 0.002 0.002 429 100.000 52.610 0.012 0.003 429 100.000 34.440 0.006 0.003 429 100.000 20.420 0.006 0.003
430 100.000 74.170 0.001 0.002 430 100.000 52.620 0.002 0.003 430 100.000 34.460 0.009 0.003 430 100.000 20.400 0.006 0.003
431 100.000 74.140 0.001 0.002 431 100.000 52.620 0.011 0.004 431 100.000 34.490 0.005 0.003 431 100.000 20.370 0.016 0.003
432 100.000 74.120 0.001 0.002 432 100.000 52.610 0.004 0.003 432 100.000 34.500 0.001 0.002 432 100.000 20.400 0.021 0.004
433 100.000 74.130 0.001 0.002 433 100.000 52.640 0.004 0.003 433 100.000 34.470 0.009 0.003 433 100.000 20.430 0.064 0.005
434 100.000 74.130 0.005 0.002 434 100.000 52.630 0.009 0.004 434 100.000 34.470 0.006 0.003 434 100.000 20.420 0.004 0.003
435 100.000 74.120 0.004 0.002 435 100.000 52.620 0.005 0.003 435 100.000 34.430 0.002 0.003 435 100.000 20.410 0.006 0.003
436 100.000 74.160 0.001 0.002 436 100.000 52.580 0.006 0.004 436 100.000 34.430 0.023 0.003 436 100.000 20.400 0.002 0.003
437 100.000 74.120 0.001 0.002 437 100.000 52.600 0.006 0.003 437 100.000 34.590 1.040 0.010 437 100.000 20.430 0.005 0.003
438 100.000 74.150 0.001 0.002 438 100.000 52.600 0.011 0.004 438 100.000 34.560 0.006 0.004 438 100.000 20.450 0.003 0.003
439 100.000 74.180 0.002 0.002 439 100.000 52.610 0.002 0.003 439 100.000 34.570 0.023 0.004 439 100.000 20.430 0.379 0.006
440 100.000 74.160 0.001 0.002 440 100.000 52.650 0.002 0.003 440 100.000 34.520 0.002 0.003 440 100.000 20.400 0.015 0.004
441 100.000 74.150 0.001 0.002 441 100.000 52.610 0.002 0.003 441 100.000 34.470 0.003 0.003 441 100.000 20.410 0.008 0.004
442 100.000 74.150 0.004 0.002 442 100.000 52.650 0.005 0.003 442 100.000 34.430 0.025 0.004 442 100.000 20.400 0.060 0.005
443 100.000 74.150 0.004 0.002 443 100.000 52.630 0.003 0.003 443 100.000 34.450 0.005 0.003 443 100.000 20.410 0.004 0.003
444 100.000 74.140 0.000 0.001 444 100.000 52.650 0.003 0.003 444 100.000 34.440 0.022 0.003 444 100.000 20.350 0.022 0.004
445 100.000 74.140 0.002 0.002 445 100.000 52.670 0.004 0.003 445 100.000 34.410 0.006 0.003 445 100.000 20.370 0.003 0.003
446 100.000 74.140 0.001 0.002 446 100.000 52.600 0.006 0.003 446 100.000 34.350 0.078 0.004 446 100.000 20.370 0.013 0.003
447 100.000 74.130 0.001 0.002 447 100.000 52.640 0.005 0.003 447 100.000 34.400 0.016 0.003 447 100.000 20.390 0.007 0.003
448 100.000 74.140 0.002 0.002 448 100.000 52.640 0.002 0.003 448 100.000 34.390 0.003 0.003 448 100.000 20.400 0.016 0.003
449 100.000 74.130 0.001 0.002 449 100.000 52.660 0.004 0.003 449 100.000 34.400 0.004 0.003 449 100.000 20.380 0.005 0.003
450 100.000 74.120 0.001 0.002 450 100.000 52.650 0.010 0.004 450 100.000 34.380 0.006 0.003 450 100.000 20.380 0.007 0.003
451 100.000 74.130 0.001 0.002 451 100.000 52.640 0.010 0.003 451 100.000 34.410 0.002 0.003 451 100.000 20.390 0.021 0.004
452 100.000 74.120 0.002 0.002 452 100.000 52.650 0.018 0.004 452 100.000 34.380 0.004 0.003 452 100.000 20.370 0.003 0.003
453 100.000 74.130 0.001 0.002 453 100.000 52.650 0.002 0.003 453 100.000 34.380 0.010 0.004 453 100.000 20.360 0.006 0.003
454 100.000 74.130 0.000 0.002 454 100.000 52.530 0.068 0.004 454 100.000 34.450 0.021 0.003 454 100.000 20.380 0.003 0.003
455 100.000 74.190 0.034 0.003 455 100.000 52.550 0.010 0.004 455 100.000 34.450 0.008 0.003 455 100.000 20.400 0.004 0.003
456 100.000 74.180 0.001 0.002 456 100.000 52.550 0.002 0.003 456 100.000 34.450 0.007 0.003 456 100.000 20.370 0.010 0.003
457 100.000 74.150 0.001 0.002 457 100.000 52.570 0.016 0.004 457 100.000 34.450 0.002 0.003 457 100.000 20.340 0.006 0.003
458 100.000 74.190 0.002 0.002 458 100.000 52.550 0.005 0.003 458 100.000 34.450 0.002 0.003 458 100.000 20.330 0.006 0.003
459 100.000 74.210 0.003 0.002 459 100.000 52.550 0.010 0.004 459 100.000 34.440 0.115 0.005 459 100.000 20.320 0.008 0.003
460 100.000 74.200 0.001 0.002 460 100.000 52.550 0.005 0.003 460 100.000 34.430 0.009 0.003 460 100.000 20.290 0.003 0.003
461 100.000 74.200 0.001 0.002 461 100.000 52.520 0.002 0.003 461 100.000 34.400 0.002 0.003 461 100.000 20.300 0.007 0.003
462 100.000 74.180 0.001 0.002 462 100.000 52.560 0.002 0.003 462 100.000 34.430 0.067 0.004 462 100.000 20.280 0.008 0.003
463 100.000 74.170 0.002 0.002 463 100.000 52.570 0.006 0.003 463 100.000 34.410 0.005 0.003 463 100.000 20.310 0.040 0.004
464 100.000 74.160 0.001 0.002 464 100.000 52.540 0.003 0.003 464 100.000 34.400 0.047 0.004 464 100.000 20.300 0.007 0.003
465 100.000 74.150 0.002 0.002 465 100.000 52.440 0.181 0.005 465 100.000 34.480 0.018 0.003 465 100.000 20.290 0.003 0.002
466 100.000 74.140 0.001 0.002 466 100.000 52.470 0.014 0.003 466 100.000 34.450 0.022 0.004 466 100.000 20.260 0.024 0.003
467 100.000 74.130 0.001 0.002 467 100.000 52.490 0.007 0.003 467 100.000 34.440 0.004 0.003 467 100.000 20.260 0.009 0.004
468 100.000 74.170 0.008 0.002 468 100.000 52.530 0.018 0.003 468 100.000 34.380 0.053 0.004 468 100.000 20.270 0.024 0.004
469 100.000 74.140 0.001 0.002 469 100.000 52.520 0.036 0.005 469 100.000 34.370 0.021 0.004 469 100.000 20.280 0.005 0.003
470 100.000 74.130 0.001 0.002 470 100.000 52.510 0.007 0.003 470 100.000 34.370 0.004 0.003 470 100.000 20.350 0.018 0.004
471 100.000 74.150 0.002 0.002 471 100.000 52.480 0.019 0.004 471 100.000 34.400 0.005 0.003 471 100.000 20.340 0.003 0.003
472 100.000 74.160 0.001 0.002 472 100.000 52.510 0.006 0.003 472 100.000 34.390 0.006 0.003 472 100.000 20.320 0.015 0.003
473 100.000 74.190 0.001 0.002 473 100.000 52.500 0.012 0.004 473 100.000 34.410 0.003 0.003 473 100.000 20.360 0.014 0.004
474 100.000 74.200 0.001 0.002 474 100.000 52.460 0.010 0.003 474 100.000 34.410 0.009 0.003 474 100.000 20.370 0.002 0.002
475 100.000 74.190 0.002 0.002 475 100.000 52.480 0.002 0.003 475 100.000 34.380 0.004 0.003 475 100.000 20.320 0.001 0.002
476 100.000 74.210 0.022 0.002 476 100.000 52.460 0.002 0.003 476 100.000 34.370 0.009 0.003 476 100.000 20.300 0.120 0.005
477 100.000 74.190 0.001 0.002 477 100.000 52.490 0.003 0.003 477 100.000 34.350 0.052 0.004 477 100.000 20.280 0.006 0.003
478 100.000 74.210 0.007 0.002 478 100.000 52.430 0.005 0.003 478 100.000 34.360 0.011 0.003 478 100.000 20.260 0.002 0.002
479 100.000 74.170 0.002 0.002 479 100.000 52.480 0.004 0.003 479 100.000 34.360 0.004 0.003 479 100.000 20.330 0.004 0.002
480 100.000 74.180 0.002 0.002 480 100.000 52.490 0.003 0.003 480 100.000 34.390 0.003 0.003 480 100.000 20.340 0.006 0.003
481 100.000 74.180 0.002 0.002 481 100.000 52.500 0.002 0.003 481 100.000 34.380 0.002 0.003 481 100.000 20.360 0.014 0.003
482 100.000 74.170 0.001 0.002 482 100.000 52.510 0.007 0.003 482 100.000 34.390 0.003 0.002 482 100.000 20.370 0.005 0.002
483 100.000 74.180 0.001 0.002 483 100.000 52.500 0.005 0.003 483 100.000 34.370 0.005 0.003 483 100.000 20.380 0.009 0.003
484 100.000 74.170 0.001 0.002 484 100.000 52.570 0.032 0.004 484 100.000 34.370 0.001 0.002 484 100.000 20.360 0.003 0.002
485 100.000 74.140 0.001 0.002 485 100.000 52.540 0.010 0.003 485 100.000 34.390 0.003 0.003 485 100.000 20.290 0.111 0.004
486 100.000 74.180 0.001 0.002 486 100.000 52.530 0.002 0.003 486 100.000 34.390 0.001 0.002 486 100.000 20.290 0.003 0.002
487 100.000 74.190 0.001 0.002 487 100.000 52.540 0.003 0.003 487 100.000 34.420 0.004 0.003 487 100.000 20.280 0.004 0.003
488 100.000 74.150 0.001 0.002 488 100.000 52.530 0.007 0.003 488 100.000 34.410 0.003 0.003 488 100.000 20.250 0.013 0.003
489 100.000 74.150 0.000 0.002 489 100.000 52.560 0.005 0.003 489 100.000 34.410 0.029 0.003 489 100.000 20.320 0.010 0.003
490 100.000 74.170 0.006 0.002 490 100.000 52.550 0.002 0.003 490 100.000 34.440 0.004 0.003 490 100.000 20.300 0.011 0.003
491 100.000 74.150 0.001 0.002 491 100.000 52.550 0.003 0.003 491 100.000 34.430 0.004 0.003 491 100.000 20.320 0.004 0.003
492 100.000 74.160 0.001 0.002 492 100.000 52.550 0.052 0.004 492 100.000 34.440 0.004 0.003 492 100.000 20.310 0.003 0.002
493 100.000 74.170 0.001 0.002 493 100.000 52.530 0.031 0.004 493 100.000 34.390 0.002 0.002 493 100.000 20.280 0.007 0.003
494 100.000 74.090 0.003 0.002 494 100.000 52.490 0.003 0.003 494 100.000 34.390 0.002 0.002 494 100.000 20.290 0.006 0.003
495 100.000 74.120 0.001 0.002 495 100.000 52.550 0.002 0.003 495 100.000 34.430 0.012 0.003 495 100.000 20.290 0.002 0.003
496 100.000 74.090 0.002 0.002 496 100.000 52.550 0.104 0.005 496 100.000 34.420 0.002 0.002 496 100.000 20.300 0.002 0.002
497 100.000 74.120 0.001 0.002 497 100.000 52.550 0.003 0.003 497 100.000 34.420 0.002 0.002 497 100.000 20.290 0.002 0.002
498 100.000 74.180 0.003 0.002 498 100.000 52.560 0.005 0.003 498 100.000 34.450 0.016 0.003 498 100.000 20.300 0.013 0.003
499 100.000 74.190 0.002 0.002 499 100.000 52.550 0.003 0.003 499 100.000 34.450 0.002 0.003 499 100.000 20.310 0.010 0.003
500 100.000 74.190 0.001 0.002 500 100.000 52.580 0.006 0.003 500 100.000 34.450 0.003 0.003 500 100.000 20.350 0.010 0.003
501 100.000 74.200 0.000 0.001 501 100.000 52.580 0.002 0.003 501 100.000 34.420 0.003 0.003 501 100.000 20.370 0.006 0.002
502 100.000 74.200 0.001 0.002 502 100.000 52.600 0.004 0.003 502 100.000 34.390 0.028 0.003 502 100.000 20.370 0.002 0.002
503 100.000 74.140 0.004 0.002 503 100.000 52.600 0.003 0.003 503 100.000 34.390 0.003 0.003 503 100.000 20.360 0.002 0.002
504 100.000 74.130 0.001 0.002 504 100.000 52.570 0.003 0.003 504 100.000 34.400 0.003 0.003 504 100.000 20.350 0.002 0.002
505 100.000 74.150 0.001 0.002 505 100.000 52.620 0.003 0.003 505 100.000 34.430 0.005 0.003 505 100.000 20.340 0.005 0.003
506 100.000 74.160 0.001 0.002 506 100.000 52.570 0.003 0.003 506 100.000 34.390 0.004 0.002 506 100.000 20.310 0.003 0.002
507 100.000 74.140 0.001 0.002 507 100.000 52.580 0.002 0.003 507 100.000 34.400 0.002 0.002 507 100.000 20.310 0.010 0.003
508 100.000 74.110 0.001 0.002 508 100.000 52.590 0.004 0.003 508 100.000 34.430 0.037 0.005 508 100.000 20.270 0.008 0.003
509 100.000 74.110 0.001 0.002 509 100.000 52.570 0.012 0.003 509 100.000 34.470 0.002 0.002 509 100.000 20.340 0.100 0.004
510 100.000 74.130 0.001 0.002 510 100.000 52.610 0.011 0.004 510 100.000 34.440 0.015 0.003 510 100.000 20.350 0.002 0.002
511 100.000 74.150 0.001 0.002 511 100.000 52.600 0.002 0.003 511 100.000 34.440 0.004 0.003 511 100.000 20.310 0.006 0.003
512 100.000 74.170 0.001 0.002 512 100.000 52.580 0.002 0.003 512 100.000 34.450 0.005 0.003 512 100.000 20.310 0.010 0.003
513 100.000 74.170 0.001 0.002 513 100.000 52.600 0.002 0.002 513 100.000 34.450 0.002 0.003 513 100.000 20.360 0.006 0.003
514 100.000 74.180 0.000 0.001 514 100.000 52.590 0.002 0.003 514 100.000 34.460 0.002 0.002 514 100.000 20.310 0.008 0.003
515 100.000 74.190 0.001 0.001 515 100.000 52.590 0.005 0.003 515 100.000 34.470 0.002 0.002 515 100.000 20.310 0.003 0.002
516 100.000 74.150 0.001 0.002 516 100.000 52.620 0.010 0.003 516 100.000 34.460 0.005 0.002 516 100.000 20.330 0.001 0.002
517 100.000 74.160 0.002 0.002 517 100.000 52.610 0.002 0.003 517 100.000 34.460 0.003 0.002 517 100.000 20.320 0.050 0.003
518 100.000 74.150 0.003 0.002 518 100.000 52.590 0.007 0.003 518 100.000 34.440 0.002 0.002 518 100.000 20.440 0.041 0.004
519 100.000 74.150 0.001 0.002 519 100.000 52.600 0.003 0.003 519 100.000 34.440 0.002 0.002 519 100.000 20.400 0.045 0.003
520 100.000 74.170 0.001 0.002 520 100.000 52.610 0.022 0.004 520 100.000 34.430 0.003 0.002 520 100.000 20.400 0.002 0.002
521 100.000 74.150 0.001 0.002 521 100.000 52.590 0.007 0.003 521 100.000 34.440 0.002 0.002 521 100.000 20.420 0.003 0.003
522 100.000 74.150 0.001 0.002 522 100.000 52.610 0.004 0.003 522 100.000 34.390 0.008 0.003 522 100.000 20.440 0.002 0.002
523 100.000 74.170 0.002 0.002 523 100.000 52.590 0.004 0.003 523 100.000 34.360 0.008 0.003 523 100.000 20.420 0.011 0.003
524 100.000 74.200 0.001 0.002 524 100.000 52.580 0.007 0.003 524 100.000 34.360 0.004 0.003 524 100.000 20.410 0.002 0.002
525 100.000 74.190 0.001 0.002 525 100.000 52.580 0.002 0.003 525 100.000 34.390 0.021 0.003 525 100.000 20.400 0.003 0.003
526 100.000 74.170 0.001 0.002 526 100.000 52.580 0.002 0.003 526 100.000 34.420 0.002 0.002 526 100.000 20.400 0.004 0.002
527 100.000 74.150 0.001 0.001 527 100.000 52.580 0.004 0.003 527 100.000 34.390 0.004 0.003 527 100.000 20.410 0.018 0.003
528 100.000 74.180 0.000 0.001 528 100.000 52.570 0.003 0.003 528 100.000 34.400 0.001 0.002 528 100.000 20.430 0.002 0.002
529 100.000 74.160 0.001 0.001 529 100.000 52.510 0.033 0.004 529 100.000 34.400 0.001 0.002 529 100.000 20.460 0.009 0.003
530 100.000 74.150 0.001 0.002 530 100.000 52.540 0.003 0.003 530 100.000 34.390 0.001 0.002 530 100.000 20.440 0.001 0.002
531 100.000 74.160 0.002 0.002 531 100.000 52.540 0.003 0.003 531 100.000 34.400 0.005 0.003 531 100.000 20.410 0.009 0.003
532 100.000 74.160 0.000 0.001 532 100.000 52.540 0.003 0.003 532 100.000 34.420 0.008 0.003 532 100.000 20.410 0.001 0.002
533 100.000 74.170 0.003 0.002 533 100.000 52.570 0.004 0.003 533 100.000 34.370 0.005 0.002 533 100.000 20.430 0.003 0.002
534 100.000 74.130 0.001 0.002 534 100.000 52.510 0.044 0.004 534 100.000 34.390 0.004 0.002 534 100.000 20.430 0.013 0.003
535 100.000 74.120 0.000 0.001 535 100.000 52.520 0.002 0.003 535 100.000 34.420 0.007 0.003 535 100.000 20.560 0.092 0.004
536 100.000 74.140 0.002 0.002 536 100.000 52.500 0.005 0.003 536 100.000 34.430 0.002 0.002 536 100.000 20.570 0.002 0.002
537 100.000 74.120 0.005 0.002 537 100.000 52.530 0.002 0.002 537 100.000 34.440 0.005 0.003 537 100.000 20.540 0.004 0.002
538 100.000 74.170 0.006 0.002 538 100.000 52.510 0.002 0.003 538 100.000 34.420 0.004 0.002 538 100.000 20.560 0.004 0.002
539 100.000 74.140 0.001 0.002 539 100.000 52.540 0.003 0.003 539 100.000 34.410 0.004 0.003 539 100.000 20.540 0.166 0.004
540 100.000 74.180 0.001 0.001 540 100.000 52.510 0.003 0.003 540 100.000 34.400 0.004 0.002 540 100.000 20.530 0.002 0.002
541 100.000 74.140 0.002 0.002 541 100.000 52.500 0.004 0.003 541 100.000 34.420 0.003 0.003 541 100.000 20.560 0.003 0.002
542 100.000 74.120 0.001 0.002 542 100.000 52.510 0.007 0.003 542 100.000 34.440 0.004 0.003 542 100.000 20.560 0.002 0.002
543 100.000 74.120 0.001 0.002 543 100.000 52.500 0.001 0.002 543 100.000 34.440 0.005 0.003 543 100.000 20.550 0.004 0.002
544 100.000 74.140 0.000 0.001 544 100.000 52.510 0.002 0.003 544 100.000 34.440 0.003 0.002 544 100.000 20.550 0.015 0.003
545 100.000 74.130 0.001 0.001 545 100.000 52.560 0.004 0.002 545 100.000 34.430 0.004 0.003 545 100.000 20.530 0.002 0.002
546 100.000 74.160 0.014 0.002 546 100.000 52.520 0.004 0.003 546 100.000 34.450 0.008 0.003 546 100.000 20.550 0.002 0.002
547 100.000 74.140 0.001 0.002 547 100.000 52.570 0.015 0.003 547 100.000 34.510 0.015 0.003 547 100.000 20.540 0.007 0.002
548 100.000 74.170 0.001 0.001 548 100.000 52.560 0.002 0.002 548 100.000 34.460 0.007 0.003 548 100.000 20.510 0.002 0.002
549 100.000 74.160 0.005 0.002 549 100.000 52.580 0.002 0.002 549 100.000 34.440 0.001 0.002 549 100.000 20.520 0.021 0.003
550 100.000 74.230 0.004 0.002 550 100.000 52.610 0.005 0.003 550 100.000 34.440 0.004 0.002 550 100.000 20.500 0.018 0.003
551 100.000 74.230 0.000 0.001 551 100.000 52.600 0.002 0.003 551 100.000 34.480 0.003 0.002 551 100.000 20.510 0.002 0.002
552 100.000 74.240 0.001 0.002 552 100.000 52.570 0.004 0.002 552 100.000 34.510 0.002 0.002 552 100.000 20.530 0.004 0.003
553 100.000 74.210 0.001 0.002 553 100.000 52.610 0.003 0.002 553 100.000 34.440 0.013 0.003 553 100.000 20.550 0.005 0.002
554 100.000 74.180 0.002 0.002 554 100.000 52.610 0.011 0.003 554 100.000 34.520 0.057 0.004 554 100.000 20.550 0.008 0.002
555 100.000 74.170 0.001 0.002 555 100.000 52.610 0.005 0.003 555 100.000 34.540 0.001 0.002 555 100.000 20.550 0.007 0.003
556 100.000 74.150 0.003 0.002 556 100.000 52.610 0.003 0.003 556 100.000 34.500 0.001 0.002 556 100.000 20.570 0.003 0.002
557 100.000 74.170 0.001 0.001 557 100.000 52.600 0.009 0.003 557 100.000 34.490 0.004 0.002 557 100.000 20.560 0.004 0.002
558 100.000 74.150 0.001 0.001 558 100.000 52.510 0.041 0.003 558 100.000 34.500 0.002 0.002 558 100.000 20.570 0.030 0.003
559 100.000 74.170 0.001 0.001 559 100.000 52.500 0.002 0.002 559 100.000 34.490 0.001 0.002 559 100.000 20.540 0.005 0.002
560 100.000 74.150 0.001 0.002 560 100.000 52.530 0.010 0.003 560 100.000 34.490 0.003 0.002 560 100.000 20.520 0.012 0.003
561 100.000 74.170 0.000 0.001 561 100.000 52.500 0.012 0.003 561 100.000 34.510 0.003 0.002 561 100.000 20.560 0.024 0.003
562 100.000 74.150 0.000 0.001 562 100.000 52.530 0.002 0.002 562 100.000 34.500 0.005 0.002 562 100.000 20.550 0.001 0.002
563 100.000 74.140 0.002 0.002 563 100.000 52.510 0.002 0.002 563 100.000 34.550 0.017 0.003 563 100.000 20.500 0.006 0.002
564 100.000 74.160 0.001 0.001 564 100.000 52.480 0.013 0.003 564 100.000 34.510 0.002 0.002 564 100.000 20.490 0.005 0.002
565 100.000 74.140 0.000 0.001 565 100.000 52.480 0.002 0.002 565 100.000 34.500 0.002 0.002 565 100.000 20.540 0.046 0.004
566 100.000 74.170 0.002 0.002 566 100.000 52.490 0.002 0.002 566 100.000 34.500 0.002 0.002 566 100.000 20.570 0.026 0.003
567 100.000 74.140 0.000 0.001 567 100.000 52.480 0.001 0.002 567 100.000 34.460 0.003 0.002 567 100.000 20.550 0.005 0.002
568 100.000 74.160 0.001 0.002 568 100.000 52.530 0.002 0.002 568 100.000 34.480 0.002 0.002 568 100.000 20.550 0.002 0.002
569 100.000 74.150 0.001 0.002 569 100.000 52.520 0.002 0.003 569 100.000 34.520 0.007 0.003 569 100.000 20.490 0.028 0.003
570 100.000 74.160 0.001 0.001 570 100.000 52.550 0.004 0.003 570 100.000 34.500 0.008 0.003 570 100.000 20.420 0.343 0.005
571 100.000 74.160 0.001 0.001 571 100.000 52.540 0.009 0.003 571 100.000 34.460 0.002 0.002 571 100.000 20.430 0.003 0.002
572 100.000 74.140 0.000 0.001 572 100.000 52.490 0.005 0.003 572 100.000 34.450 0.001 0.002 572 100.000 20.440 0.002 0.002
573 100.000 74.160 0.006 0.002 573 100.000 52.500 0.002 0.002 573 100.000 34.470 0.001 0.002 573 100.000 20.440 0.001 0.002
574 100.000 74.170 0.000 0.001 574 100.000 52.510 0.003 0.003 574 100.000 34.470 0.002 0.002 574 100.000 20.390 0.006 0.003
575 100.000 74.180 0.000 0.001 575 100.000 52.510 0.002 0.002 575 100.000 34.440 0.003 0.002 575 100.000 20.400 0.007 0.003
576 100.000 74.180 0.001 0.002 576 100.000 52.490 0.050 0.003 576 100.000 34.460 0.002 0.002 576 100.000 20.420 0.002 0.002
577 100.000 74.150 0.001 0.001 577 100.000 52.460 0.006 0.003 577 100.000 34.490 0.002 0.002 577 100.000 20.420 0.017 0.003
578 100.000 74.170 0.001 0.002 578 100.000 52.450 0.003 0.002 578 100.000 34.480 0.005 0.003 578 100.000 20.430 0.005 0.002
579 100.000 74.160 0.001 0.001 579 100.000 52.470 0.005 0.003 579 100.000 34.470 0.006 0.003 579 100.000 20.430 0.026 0.003
580 100.000 74.140 0.001 0.002 580 100.000 52.490 0.002 0.002 580 100.000 34.480 0.009 0.003 580 100.000 20.410 0.005 0.002
581 100.000 74.140 0.001 0.001 581 100.000 52.480 0.002 0.002 581 100.000 34.450 0.005 0.002 581 100.000 20.430 0.009 0.002
582 100.000 74.150 0.001 0.002 582 100.000 52.510 0.001 0.002 582 100.000 34.450 0.003 0.002 582 100.000 20.420 0.004 0.002
583 100.000 74.140 0.000 0.001 583 100.000 52.500 0.003 0.002 583 100.000 34.480 0.002 0.002 583 100.000 20.430 0.006 0.002
584 100.000 74.160 0.001 0.002 584 100.000 52.530 0.002 0.002 584 100.000 34.460 0.002 0.002 584 100.000 20.440 0.001 0.002
585 100.000 74.160 0.001 0.002 585 100.000 52.530 0.012 0.003 585 100.000 34.490 0.001 0.002 585 100.000 20.430 0.002 0.002
586 100.000 74.110 0.001 0.001 586 100.000 52.500 0.003 0.002 586 100.000 34.480 0.004 0.002 586 100.000 20.420 0.004 0.002
587 100.000 74.160 0.001 0.001 587 100.000 52.520 0.004 0.003 587 100.000 34.480 0.003 0.002 587 100.000 20.410 0.001 0.002
588 100.000 74.140 0.001 0.001 588 100.000 52.510 0.005 0.003 588 100.000 34.470 0.001 0.002 588 100.000 20.450 0.002 0.002
589 100.000 74.130 0.001 0.001 589 100.000 52.530 0.003 0.002 589 100.000 34.470 0.003 0.002 589 100.000 20.440 0.004 0.002
590 100.000 74.150 0.000 0.001 590 100.000 52.540 0.027 0.003 590 100.000 34.430 0.003 0.002 590 100.000 20.440 0.008 0.003
591 100.000 74.110 0.001 0.001 591 100.000 52.520 0.015 0.003 591 100.000 34.480 0.002 0.002 591 100.000 20.450 0.002 0.002
592 100.000 74.130 0.001 0.002 592 100.000 52.500 0.003 0.003 592 100.000 34.450 0.011 0.002 592 100.000 20.480 0.011 0.002
593 100.000 74.120 0.001 0.001 593 100.000 52.490 0.008 0.003 593 100.000 34.440 0.012 0.003 593 100.000 20.520 0.007 0.002
594 100.000 74.140 0.000 0.001 594 100.000 52.520 0.006 0.003 594 100.000 34.440 0.001 0.002 594 100.000 20.500 0.002 0.002
595 100.000 74.130 0.001 0.001 595 100.000 52.500 0.003 0.003 595 100.000 34.450 0.001 0.002 595 100.000 20.530 0.003 0.002
596 100.000 74.130 0.001 0.001 596 100.000 52.550 0.003 0.002 596 100.000 34.460 0.002 0.002 596 100.000 20.530 0.008 0.003
597 100.000 74.110 0.012 0.002 597 100.000 52.580 0.002 0.002 597 100.000 34.450 0.002 0.002 597 100.000 20.480 0.028 0.003
598 100.000 74.110 0.002 0.002 598 100.000 52.580 0.006 0.003 598 100.000 34.460 0.004 0.002 598 100.000 20.490 0.002 0.002
599 100.000 74.120 0.000 0.001 599 100.000 52.530 0.015 0.003 599 100.000 34.460 0.008 0.002 599 100.000 20.490 0.003 0.002


==> data/Alex02dc.txt <==
epoch TrAcc TsAcc GVar Gnorm
0 13.380 13.940 4597.762 9.974
1 23.790 24.090 2108.392 6.712
2 29.430 29.250 1870.808 6.401
3 33.580 33.240 1800.009 6.116
4 36.400 36.250 1775.667 6.194
5 38.410 38.620 1817.151 6.246
6 40.730 40.080 1790.219 6.287
7 42.290 41.910 1752.625 6.128
8 45.090 44.060 1770.712 6.096
9 45.970 44.830 1805.910 6.070
10 48.200 46.740 1823.558 6.149
11 49.250 46.720 1875.685 6.200
12 50.010 47.640 1945.566 6.318
13 51.990 49.650 2032.034 6.443
14 52.360 49.040 2124.290 6.565
15 51.540 47.750 2219.282 6.675
16 54.600 51.020 2051.263 6.189
17 56.350 52.520 2276.109 6.246
18 56.810 52.540 2426.529 6.438
19 57.130 52.570 2525.303 6.571
20 57.730 52.990 2601.972 6.649
21 57.770 52.990 2717.250 6.856
22 57.750 52.870 2783.389 6.919
23 58.080 53.130 2885.429 7.037
24 58.280 53.240 2951.192 7.125
25 58.630 53.290 3044.904 7.234
26 58.760 53.090 3127.290 7.362
27 59.070 53.250 3198.073 7.374
28 58.760 53.120 3271.513 7.471
29 59.140 53.290 3349.718 7.557
30 59.490 53.680 3410.750 7.701
31 59.680 53.340 3502.367 7.723
32 59.870 53.490 3578.678 7.817
33 59.850 53.650 3661.178 7.968
34 60.140 53.840 3751.920 8.010
35 60.160 53.670 3797.796 8.132
36 60.310 53.720 3904.059 8.144
37 60.400 53.490 3975.987 8.268
38 60.710 53.700 4055.494 8.313
39 60.990 53.720 4147.489 8.499
40 61.220 53.710 4197.928 8.484
41 60.820 53.590 4310.408 8.633
42 61.240 53.740 4389.706 8.728
43 61.090 53.580 4458.538 8.770
44 61.860 53.820 4535.487 8.845
45 61.970 53.720 4650.668 8.961
46 61.930 53.790 4719.457 8.989
47 61.760 53.810 4796.016 9.093
48 62.320 54.070 4887.269 9.213
49 62.480 54.440 4982.990 9.286
50 62.080 53.510 5079.274 9.340
51 62.790 54.070 5169.751 9.494
52 62.580 53.950 5245.443 9.524
53 63.420 54.570 5387.917 9.685
54 63.140 53.900 5458.861 9.728
55 63.460 54.410 5560.964 9.754
56 62.780 53.740 5673.932 9.824
57 63.540 54.250 5733.355 10.007
58 63.630 54.220 5874.671 10.092
59 63.750 54.110 5960.900 10.264
60 63.350 53.880 6051.622 10.234
61 63.960 54.300 6165.540 10.373
62 64.120 54.130 6290.095 10.470
63 64.630 54.570 6380.182 10.565
64 64.370 54.340 6477.703 10.603
65 64.840 54.400 6606.188 10.705
66 64.870 54.650 6705.350 10.834
67 64.560 54.170 6844.499 10.866
68 64.870 54.180 6969.552 10.960
69 65.270 54.490 7051.916 11.059
70 65.270 54.470 7209.507 11.243
71 65.450 54.490 7322.475 11.319
72 65.350 54.100 7453.865 11.427
73 65.550 54.170 7534.876 11.492
74 66.110 54.740 7711.115 11.503
75 65.960 54.440 7834.068 11.684
76 66.210 54.510 7946.359 11.709
77 66.070 54.270 8058.365 11.920
78 66.610 54.610 8200.833 11.881
79 66.540 54.370 8306.679 12.067
80 66.010 53.970 8503.726 12.158
81 66.100 53.940 8595.595 12.198
82 66.880 54.630 8740.036 12.233
83 67.190 54.430 8914.176 12.474
84 67.290 54.460 9032.841 12.576
85 66.960 54.420 9230.792 12.684
86 67.330 54.310 9337.861 12.752
87 67.320 54.310 9496.926 12.950
88 67.890 54.740 9630.142 12.983
89 68.290 54.620 9767.576 13.132
90 67.920 54.360 9926.268 13.100
91 68.320 54.280 10053.216 13.155
92 67.890 54.100 10215.179 13.319
93 68.630 54.660 10395.997 13.485
94 68.610 54.350 10511.622 13.641
95 68.860 54.570 10714.236 13.717
96 68.730 54.020 10861.808 13.744
97 69.190 54.520 11039.777 13.902
98 69.030 54.420 11206.089 13.980
99 69.620 54.450 11342.264 14.136
100 69.410 54.440 11530.092 14.225
101 69.220 54.260 11699.409 14.283
102 68.380 53.270 11855.146 14.511
103 69.160 53.540 12032.644 14.511
104 69.230 53.700 12289.575 14.688
105 69.720 53.960 12442.476 14.812
106 69.190 53.730 12648.479 14.984
107 70.240 53.890 12773.372 15.036
108 70.280 54.120 12970.379 15.108
109 70.900 54.570 13127.919 15.214
110 70.940 54.160 13297.893 15.380
111 70.990 54.150 13550.905 15.443
112 71.520 54.250 13669.710 15.632
113 71.470 54.170 13877.765 15.615
114 71.700 54.220 13986.216 15.806
115 71.680 54.300 14285.860 15.884
116 71.230 53.990 14461.599 16.068
117 71.470 53.720 14628.482 16.114
118 71.890 53.730 14855.301 16.105
119 72.450 54.250 15065.012 16.405
120 72.060 54.020 15243.870 16.453
121 72.320 53.960 15460.352 16.537
122 71.940 53.600 15580.665 16.655
123 72.620 53.800 15844.481 16.773
124 72.180 53.930 16023.432 16.977
125 73.000 53.910 16202.906 17.042
126 73.330 53.860 16429.462 17.219
127 73.470 53.940 16732.479 17.199
128 73.370 54.020 16939.734 17.499
129 73.380 53.540 17115.557 17.409
130 73.470 53.710 17332.534 17.592
131 73.890 53.550 17568.571 17.601
132 73.390 53.330 17802.803 17.735
133 73.970 53.410 17943.449 18.007
134 74.400 53.610 18230.563 17.931
135 73.770 53.280 18406.944 18.024
136 73.840 53.250 18649.968 18.224
137 74.170 53.060 18873.049 18.208
138 74.150 53.110 19229.212 18.337
139 74.900 53.330 19435.576 18.878
140 74.020 53.000 19555.534 18.630
141 74.460 52.850 19719.385 18.835
142 74.910 52.640 20057.393 18.975
143 74.810 52.550 20309.983 18.998
144 75.460 53.090 20469.708 19.179
145 75.540 52.850 20832.556 19.449
146 76.030 53.280 21071.859 19.507
147 75.920 53.580 21067.976 19.261
148 75.950 52.940 21573.721 19.722
149 76.370 53.090 21745.391 19.760
150 76.090 53.110 21893.204 19.698
151 76.580 52.880 22074.726 19.958
152 76.100 52.320 22432.511 20.048
153 76.540 52.950 22792.061 20.342
154 77.320 53.220 22780.606 20.295
155 76.360 52.280 23129.680 20.467
156 76.340 52.290 23420.287 20.544
157 76.820 52.760 23641.415 20.569
158 76.760 52.540 23723.845 20.746
159 77.610 52.750 24225.998 21.178

==> data/Alex04dc.txt <==
epoch TrAcc TsAcc GVar Gnorm
0 10.030 9.920 4534.183 9.781
1 14.780 14.900 1585.623 5.408
2 16.080 16.310 1221.808 4.841
3 16.940 17.310 1100.613 4.540
4 21.740 22.040 1038.739 4.419
5 22.540 23.140 1077.560 4.483
6 24.410 24.670 1081.203 4.542
7 26.880 26.810 1093.143 4.520
8 29.070 28.970 1105.924 4.570
9 30.460 30.010 1108.484 4.623
10 31.580 31.330 1129.446 4.654
11 31.050 30.700 1147.055 4.769
12 32.970 32.840 1137.774 4.721
13 34.520 33.670 1174.690 4.796
14 36.310 34.830 1200.307 4.776
15 33.300 32.960 1231.680 4.865
16 35.620 34.610 1229.006 4.917
17 38.310 36.730 1242.940 4.910
18 37.300 36.170 1283.870 5.010
19 38.510 36.140 1315.120 5.025
20 39.920 37.810 1355.909 5.145
21 40.940 38.370 1466.272 5.171
22 41.290 38.550 1448.040 4.963
23 42.000 39.090 1510.257 5.115
24 42.470 39.180 1568.789 5.148
25 42.160 39.230 1613.138 5.279
26 42.720 39.290 1671.646 5.361
27 42.800 39.350 1716.858 5.395
28 42.820 39.330 1769.976 5.485
29 42.780 39.280 1812.835 5.553
30 43.380 39.450 1857.842 5.620
31 43.290 39.920 1912.272 5.701
32 43.330 39.630 1958.334 5.751
33 43.640 39.650 2006.836 5.910
34 43.580 39.850 2038.477 5.907
35 43.780 39.790 2084.727 5.903
36 43.950 39.600 2136.213 6.021
37 44.120 39.950 2181.958 6.084
38 44.270 39.990 2228.541 6.147
39 44.180 39.880 2269.069 6.229
40 44.570 40.190 2310.184 6.280
41 44.170 40.050 2361.245 6.343
42 44.450 39.960 2407.164 6.372
43 44.720 39.860 2455.058 6.473
44 44.760 39.990 2502.714 6.531
45 45.030 39.910 2539.253 6.633
46 45.050 40.070 2583.076 6.603
47 44.940 40.100 2640.769 6.661
48 45.470 40.100 2689.457 6.759
49 45.530 40.260 2748.343 6.888
50 45.480 40.560 2780.757 6.864
51 45.480 40.340 2835.710 7.021
52 45.640 40.470 2873.471 7.033
53 45.880 40.380 2939.763 7.104
54 45.940 40.290 2985.375 7.185
55 46.070 40.540 3048.184 7.279
56 45.960 40.520 3101.662 7.276
57 46.340 40.350 3153.702 7.347
58 46.390 40.530 3212.761 7.440
59 46.500 40.610 3265.369 7.458
60 46.100 40.140 3316.232 7.585
61 46.500 40.420 3381.494 7.651
62 46.770 40.250 3432.672 7.670
63 46.900 40.590 3507.061 7.759
64 46.870 40.570 3528.614 7.777
65 46.730 40.470 3604.738 7.834
66 46.990 40.640 3665.922 7.916
67 46.860 40.820 3741.652 8.005
68 47.200 40.470 3808.947 8.056
69 47.320 40.480 3864.943 8.166
70 47.040 40.600 3927.921 8.197
71 47.640 40.540 3987.068 8.304
72 47.650 40.570 4066.283 8.413
73 47.900 40.800 4135.137 8.429
74 47.680 40.760 4183.808 8.422
75 48.050 40.690 4255.355 8.504
76 48.060 40.740 4321.536 8.572
77 47.700 40.620 4387.701 8.777
78 48.270 40.880 4468.426 8.783
79 48.230 40.600 4531.304 8.929
80 48.230 40.740 4605.850 8.842
81 48.050 40.870 4710.749 8.969
82 48.560 40.860 4767.935 8.952
83 48.720 40.750 4834.690 9.112
84 48.600 40.760 4905.177 9.204
85 48.270 40.870 4979.421 9.190
86 48.820 40.570 5083.421 9.354
87 48.930 40.690 5139.167 9.417
88 49.120 40.930 5239.794 9.551
89 48.980 41.100 5317.731 9.562
90 49.300 40.800 5404.367 9.728
91 48.990 40.450 5494.086 9.650
92 49.170 40.910 5567.486 9.775
93 49.540 40.800 5669.429 9.870
94 49.550 40.670 5744.756 9.931
95 49.730 40.870 5841.825 9.934
96 49.750 41.040 5896.789 10.091
97 49.860 41.100 6038.238 10.233
98 49.470 40.630 6093.614 10.221
99 50.090 40.920 6204.263 10.361
100 50.080 40.790 6305.016 10.515
101 50.040 40.730 6410.235 10.544
102 49.260 40.500 6501.202 10.562
103 50.470 40.830 6572.112 10.621
104 50.300 40.770 6682.996 10.788
105 50.790 40.870 6781.900 10.806
106 49.370 40.410 6902.691 10.926
107 50.690 40.870 6992.681 11.066
108 50.430 40.750 7087.241 11.153
109 50.930 41.030 7203.070 11.238
110 50.610 40.770 7314.422 11.214
111 50.560 40.970 7404.242 11.442
112 50.930 40.710 7512.835 11.448
113 51.200 41.020 7641.444 11.449
114 51.190 40.600 7737.447 11.538
115 51.270 40.750 7880.793 11.819
116 50.760 40.720 7998.183 11.831
117 51.270 40.920 8099.074 11.889
118 50.590 40.100 8200.772 12.001
119 51.920 40.680 8340.467 12.138
120 51.540 40.710 8417.349 12.142
121 51.890 40.450 8580.814 12.179
122 51.650 40.350 8709.332 12.385
123 52.190 40.680 8803.759 12.499
124 51.250 40.640 8919.345 12.523
125 52.350 40.250 9083.896 12.547
126 51.450 40.290 9196.910 12.701
127 52.390 40.620 9365.955 12.785
128 52.130 40.480 9476.821 12.816
129 52.100 40.410 9627.427 12.976
130 52.840 40.090 9688.431 13.089
131 52.700 40.230 9825.517 13.167
132 52.870 40.420 10015.557 13.210
133 52.540 40.140 10123.785 13.358
134 53.300 40.170 10269.446 13.477
135 52.440 40.010 10416.068 13.316
136 53.220 39.880 10592.207 13.589
137 53.380 40.290 10725.358 13.622
138 53.370 39.930 10867.951 13.769
139 52.920 40.080 11046.501 14.036
140 53.190 40.080 11140.984 13.950
141 53.550 39.910 11293.312 14.032
142 53.760 40.070 11434.946 14.180
143 53.960 40.060 11590.829 14.338
144 54.220 40.450 11786.525 14.461
145 53.950 40.060 11923.175 14.476
146 53.890 40.290 12084.262 14.732
147 53.800 39.750 12229.099 14.619
148 54.110 40.010 12396.830 14.705
149 54.010 39.700 12554.266 14.862
150 53.690 39.910 12760.848 15.070
151 54.380 40.000 12914.394 15.100
152 54.210 39.430 13055.651 15.073
153 54.860 39.900 13250.109 15.320
154 54.810 40.050 13371.665 15.409
155 54.040 39.680 13561.888 15.398
156 54.450 39.520 13749.756 15.593
157 54.880 39.590 13915.346 15.611
158 54.400 39.620 14083.510 15.734
159 55.180 39.420 14264.595 15.888

==> data/Alex_old.txt <==
epoch0 TrAcc0 TsAcc0 GVar0 Gnorm0 epoch1 TrAcc1 TsAcc1 GVar1 Gnorm1 epoch2 TrAcc2 TsAcc2 GVar2 Gnorm2 epoch3 TrAcc3 TsAcc3 GVar3 Gnorm3 epoch4 TrAcc4 TsAcc4 GVar4 Gnorm4
0 22.480 22.540 4943.649 10.773 0 13.000 13.080 4606.978 9.996 0 9.910 9.980 4603.316 9.862 0 9.910 9.680 4747.408 9.890 0 10.050 10.250 4693.500 9.804
1 33.820 33.920 2908.404 8.868 1 23.870 24.010 2176.724 6.879 1 15.530 15.400 1612.067 5.476 1 10.170 10.280 1498.853 5.211 1 10.030 9.230 1479.551 5.179
2 36.770 36.680 2733.682 8.279 2 30.090 30.040 1868.551 6.423 2 17.250 17.170 1223.854 4.844 2 10.300 10.500 987.273 4.171 2 10.030 9.230 842.893 3.805
3 46.370 46.270 2533.197 8.233 3 33.960 33.940 1783.901 6.111 3 16.720 17.030 1090.832 4.537 3 10.510 10.650 739.358 3.595 3 10.030 9.230 584.909 3.159
4 50.690 50.570 2562.785 8.006 4 35.390 35.410 1716.767 6.050 4 21.910 22.420 1032.040 4.427 4 11.740 11.690 619.777 3.300 4 10.030 9.230 447.470 2.752
5 54.760 54.230 2595.066 7.913 5 38.490 38.490 1798.843 6.178 5 22.270 22.620 1064.526 4.500 5 12.600 12.570 568.415 3.161 5 10.030 9.230 353.204 2.448
6 55.880 54.620 2697.207 7.982 6 41.110 40.500 1754.708 6.216 6 24.550 24.330 1091.571 4.571 6 14.430 14.050 565.736 3.154 6 10.030 9.230 296.546 2.247
7 59.860 58.700 2822.555 8.027 7 42.330 42.050 1742.569 6.076 7 27.550 27.480 1100.515 4.581 7 15.070 14.580 559.354 3.150 7 10.030 9.230 265.993 2.122
8 60.550 58.540 2965.970 8.161 8 45.760 44.640 1759.475 6.058 8 30.410 30.260 1125.591 4.611 8 14.280 14.120 534.502 3.116 8 10.030 9.230 235.793 1.995
9 62.790 60.280 3133.419 8.351 9 46.550 45.570 1794.798 6.026 9 30.410 29.740 1158.652 4.737 9 15.430 14.980 523.058 3.028 9 10.030 9.230 215.237 1.917
10 66.040 62.800 3207.404 8.417 10 48.390 46.950 1810.874 6.091 10 31.990 31.860 1155.447 4.727 10 15.420 14.980 530.315 3.078 10 10.030 9.230 202.324 1.852
11 66.480 62.880 3269.450 8.526 11 49.270 47.090 1875.321 6.211 11 31.250 30.570 1160.470 4.797 11 16.280 15.950 519.140 3.049 11 10.030 9.230 187.697 1.782
12 68.600 64.710 3352.949 8.610 12 49.960 47.650 1933.544 6.272 12 33.220 32.270 1155.054 4.749 12 17.200 16.720 536.011 3.086 12 10.030 9.230 174.632 1.717
13 70.880 65.600 3516.359 8.659 13 52.080 49.420 2035.225 6.425 13 34.540 33.350 1187.267 4.786 13 18.910 18.000 542.609 3.132 13 10.030 9.230 172.159 1.709
14 71.620 65.570 3645.895 8.765 14 52.140 49.440 2130.148 6.524 14 35.310 33.880 1202.275 4.790 14 19.570 18.510 552.689 3.145 14 10.030 9.230 162.334 1.653
15 72.900 66.350 3804.154 8.934 15 51.260 47.570 2217.784 6.687 15 33.660 32.950 1208.179 4.822 15 18.660 18.200 563.805 3.165 15 10.030 9.230 159.006 1.647
16 76.060 68.410 3923.225 8.972 16 54.920 50.820 2274.936 6.721 16 35.370 34.410 1210.024 4.859 16 19.770 18.840 570.203 3.197 16 10.030 9.230 158.646 1.643
17 75.370 67.910 4044.661 9.073 17 56.250 51.590 2313.043 6.842 17 38.330 36.760 1224.711 4.843 17 19.790 19.340 585.033 3.250 17 10.030 9.230 172.978 1.720
18 77.480 68.130 4171.625 9.173 18 56.980 51.870 2428.978 6.967 18 36.670 35.730 1280.527 4.971 18 21.760 20.900 583.244 3.226 18 10.030 9.230 171.440 1.713
19 79.140 69.170 4354.335 9.350 19 56.860 51.150 2529.996 7.050 19 37.980 35.780 1324.097 5.036 19 22.920 22.180 584.657 3.231 19 10.030 9.230 162.984 1.661
20 80.020 69.140 4578.625 9.489 20 58.300 51.940 2646.699 7.226 20 40.480 38.510 1351.102 5.098 20 23.720 23.220 606.119 3.294 20 10.030 9.230 163.925 1.668
21 80.910 69.070 4736.947 9.674 21 58.160 51.290 2796.595 7.417 21 40.220 37.490 1430.696 5.213 21 23.610 22.880 602.493 3.291 21 10.200 9.550 160.134 1.655
22 83.760 70.310 4907.949 9.862 22 61.720 53.510 2971.854 7.626 22 40.730 38.410 1500.215 5.366 22 23.760 23.230 618.970 3.331 22 10.030 9.220 159.082 1.644
23 84.050 69.710 5054.596 9.864 23 62.630 54.010 3136.691 7.803 23 42.580 39.090 1542.439 5.529 23 23.800 22.880 610.706 3.342 23 10.150 9.440 162.269 1.662
24 86.600 70.920 5279.354 10.032 24 61.610 52.760 3298.305 7.997 24 42.420 38.520 1585.107 5.522 24 24.690 23.570 622.858 3.356 24 10.260 9.580 161.175 1.658
25 86.630 70.050 5518.970 10.234 25 65.230 54.160 3519.069 8.254 25 44.340 39.680 1698.971 5.739 25 24.880 23.400 634.637 3.409 25 10.810 10.230 166.094 1.676
26 87.520 70.300 5687.990 10.364 26 67.180 54.720 3700.588 8.465 26 44.140 39.590 1785.063 5.870 26 26.300 24.790 623.967 3.381 26 10.070 9.240 164.526 1.680
27 89.330 70.230 5638.558 10.186 27 67.740 53.900 3982.566 8.702 27 46.360 40.630 1887.462 5.983 27 25.960 24.630 656.030 3.469 27 10.170 9.430 158.026 1.638
28 88.550 69.560 5893.274 10.440 28 68.500 53.920 4304.085 9.049 28 45.830 40.140 2026.727 6.206 28 24.680 23.380 660.258 3.448 28 10.860 10.210 168.017 1.695
29 90.970 71.140 5993.509 10.433 29 70.730 54.790 4625.136 9.327 29 46.620 40.090 2132.601 6.351 29 26.470 24.800 675.533 3.500 29 10.190 9.460 167.022 1.689
30 90.790 69.460 6167.036 10.512 30 70.190 53.570 4917.055 9.665 30 48.390 40.930 2238.007 6.551 30 27.290 25.260 685.883 3.537 30 11.410 10.780 162.299 1.664
31 93.110 70.880 6254.667 10.593 31 73.020 55.200 5342.880 10.017 31 48.240 40.170 2366.641 6.759 31 28.320 26.340 703.896 3.580 31 11.780 11.160 165.886 1.671
32 93.700 69.800 6004.582 10.269 32 72.790 53.950 5635.349 10.288 32 50.250 41.100 2559.054 6.939 32 28.770 26.640 724.678 3.631 32 10.920 10.220 166.210 1.687
33 93.780 69.770 6343.752 10.519 33 74.310 52.590 6130.101 10.710 33 50.340 40.170 2752.167 7.269 33 28.330 25.640 722.885 3.653 33 11.310 10.610 165.869 1.689
34 94.250 69.870 6040.182 10.193 34 75.370 53.360 6608.925 11.130 34 52.200 41.600 2960.792 7.525 34 28.960 26.100 759.305 3.711 34 11.950 11.360 172.441 1.715
35 96.920 70.920 6164.631 10.287 35 77.510 54.020 6997.345 11.452 35 53.060 40.970 3185.698 7.745 35 29.300 26.590 789.880 3.776 35 12.510 12.230 176.900 1.750
36 95.510 70.040 5578.602 9.618 36 78.160 53.420 7615.743 11.846 36 53.790 40.710 3513.417 8.148 36 30.040 26.810 813.457 3.895 36 11.430 10.860 182.184 1.765
37 95.240 70.450 6369.969 10.276 37 79.160 52.860 8063.971 12.133 37 53.590 39.800 3785.093 8.407 37 29.740 26.360 844.432 3.923 37 12.640 12.540 179.132 1.759
38 97.110 70.810 5421.274 9.427 38 80.630 51.820 8577.699 12.524 38 55.530 40.410 4079.319 8.761 38 30.720 27.010 906.200 4.063 38 12.370 11.800 186.235 1.791
39 96.090 69.700 5671.551 9.534 39 81.220 51.100 9085.474 12.876 39 54.370 39.390 4506.823 9.222 39 31.050 27.200 946.022 4.167 39 12.240 11.870 182.456 1.774
40 97.550 70.980 5590.692 9.481 40 82.350 51.420 9528.879 13.077 40 57.590 40.080 4833.911 9.493 40 30.970 26.770 981.965 4.249 40 12.950 12.690 185.977 1.801
41 97.700 71.130 5174.724 9.138 41 82.990 51.690 10146.642 13.471 41 58.550 40.000 5406.500 10.044 41 31.770 27.160 1039.922 4.367 41 12.220 11.910 195.523 1.844
42 97.210 70.550 5487.461 9.273 42 83.190 49.940 10540.711 13.758 42 60.380 39.680 5875.427 10.424 42 32.760 28.080 1093.498 4.469 42 12.610 12.210 184.326 1.772
43 98.530 70.230 4853.886 8.611 43 82.860 50.630 10963.801 13.972 43 60.650 38.450 6462.378 10.914 43 32.550 27.500 1167.110 4.652 43 13.000 12.640 185.213 1.770
44 98.470 70.520 4625.925 8.301 44 85.470 49.410 11118.760 14.029 44 62.060 38.670 7077.531 11.439 44 34.250 28.540 1243.525 4.796 44 12.530 12.080 182.389 1.767
45 96.870 69.770 4595.857 8.209 45 87.380 49.520 11284.340 14.099 45 63.870 37.680 7640.237 11.890 45 33.470 27.330 1330.037 4.923 45 13.050 13.030 180.256 1.749
46 99.220 71.760 3795.783 7.312 46 88.330 49.460 11494.745 14.130 46 65.420 38.390 8288.304 12.312 46 34.720 27.960 1419.599 5.115 46 13.320 13.070 187.140 1.784
47 98.400 71.100 4970.088 8.517 47 89.160 49.710 11614.433 14.149 47 66.510 37.030 8927.883 12.801 47 34.540 27.200 1531.287 5.324 47 13.300 13.210 180.833 1.755
48 99.170 71.190 3670.841 7.074 48 89.100 49.610 11804.023 14.298 48 67.260 37.230 9538.158 13.170 48 35.800 27.970 1642.981 5.508 48 13.870 13.740 177.730 1.745
49 97.370 70.390 4193.674 7.464 49 89.380 49.140 12010.483 14.355 49 68.510 35.220 10402.282 13.714 49 35.410 27.080 1741.264 5.709 49 13.830 13.470 177.263 1.737
50 98.570 70.980 3619.416 6.897 50 91.110 49.020 11693.357 14.045 50 70.870 35.900 11019.281 14.168 50 35.920 27.170 1904.005 5.928 50 13.610 13.190 184.394 1.777
51 99.030 71.080 3168.735 6.372 51 92.790 49.880 11680.439 14.037 51 72.820 36.380 11570.184 14.455 51 38.250 27.780 2030.568 6.136 51 13.550 13.370 184.290 1.772
52 98.680 71.160 3630.593 6.851 52 93.520 50.320 11565.516 13.907 52 74.060 36.130 12236.433 14.850 52 38.770 28.060 2168.694 6.376 52 14.540 14.250 186.534 1.775
53 98.780 71.070 3756.833 6.960 53 93.350 49.630 11333.549 13.728 53 77.160 34.890 12792.437 15.106 53 38.910 27.770 2332.334 6.572 53 14.010 13.770 185.691 1.783
54 99.270 71.400 3283.059 6.332 54 93.870 49.310 11769.242 13.997 54 77.280 33.010 13512.599 15.536 54 39.540 27.220 2532.066 6.866 54 13.480 13.070 186.909 1.788
55 99.380 72.030 2579.404 5.502 55 94.380 50.370 10467.539 13.081 55 78.290 34.350 14014.962 15.851 55 39.820 27.020 2778.515 7.146 55 13.270 12.940 190.740 1.815
56 99.240 71.470 1748.694 4.163 56 92.500 49.700 12085.288 14.114 56 79.040 34.130 14463.971 15.998 56 39.000 26.250 2962.048 7.429 56 14.680 14.450 194.516 1.821
57 99.440 71.860 2303.158 4.996 57 95.090 49.900 9181.744 12.132 57 81.660 34.640 14549.833 15.986 57 42.010 25.830 3253.421 7.772 57 14.810 14.590 195.622 1.823
58 97.710 70.000 3207.822 6.125 58 95.140 48.330 10879.360 13.306 58 81.860 33.140 15202.810 16.310 58 42.490 26.990 3556.166 8.073 58 14.760 14.340 203.516 1.848
59 97.230 70.160 4187.971 7.267 59 95.050 48.550 10856.793 13.253 59 81.370 32.980 15578.562 16.485 59 43.310 25.870 3764.050 8.375 59 15.220 14.760 203.359 1.870
60 99.510 71.580 2640.084 5.573 60 95.690 48.770 8493.296 11.567 60 80.880 31.280 16347.319 16.833 60 43.310 26.090 4070.203 8.653 60 15.620 15.450 203.859 1.862
61 99.470 71.830 2072.741 4.613 61 96.480 49.190 9055.511 11.918 61 84.050 32.980 15866.488 16.540 61 44.600 25.240 4412.683 9.041 61 14.870 14.570 203.682 1.878
62 99.680 71.650 1907.342 4.327 62 95.480 48.440 10826.253 13.154 62 85.940 32.930 15780.490 16.506 62 45.470 25.780 4774.145 9.374 62 14.830 14.310 210.775 1.902
63 98.140 70.370 3028.215 5.637 63 96.840 49.650 8791.734 11.722 63 86.340 32.010 15356.455 16.186 63 44.590 23.420 5201.763 9.816 63 15.460 14.820 215.917 1.932
64 98.930 70.910 4168.834 7.324 64 96.070 49.030 8134.957 11.153 64 87.030 30.720 16215.580 16.600 64 48.600 24.970 5590.266 10.154 64 15.260 14.420 211.635 1.909
65 99.250 71.030 2722.986 5.499 65 96.830 49.920 9183.532 11.930 65 89.180 33.210 15638.753 16.298 65 50.180 25.000 6002.958 10.482 65 15.770 14.900 214.859 1.918
66 99.290 71.090 1909.599 4.230 66 96.660 48.690 8174.794 11.123 66 90.320 32.870 14739.635 15.730 66 50.210 24.970 6438.268 10.858 66 15.540 15.000 218.764 1.933
67 99.620 71.330 1201.178 3.113 67 97.160 49.280 7675.991 10.612 67 89.550 32.420 15725.808 16.236 67 50.560 22.870 6905.572 11.247 67 16.170 15.470 223.897 1.963
68 99.850 72.560 795.901 2.280 68 97.810 49.830 8693.673 11.489 68 91.740 31.990 15622.281 16.141 68 53.000 23.940 7371.290 11.598 68 16.560 15.480 229.171 1.973
69 99.960 72.850 509.617 1.591 69 98.150 49.320 7398.587 10.376 69 92.850 31.000 14434.853 15.468 69 54.730 23.790 7803.449 11.940 69 16.420 15.620 225.286 1.980
70 99.940 72.710 294.499 1.046 70 98.090 50.100 7769.021 10.782 70 90.730 31.900 14486.045 15.451 70 54.330 23.230 8501.298 12.443 70 16.960 15.810 229.883 1.996
71 99.980 72.820 421.470 1.305 71 98.150 48.780 6502.744 9.612 71 93.820 32.680 14108.414 15.246 71 56.630 23.810 9111.532 12.850 71 15.980 15.350 235.430 2.017
72 100.000 73.380 52.573 0.364 72 98.870 49.120 6352.903 9.529 72 92.460 30.280 12839.377 14.499 72 58.200 22.380 9606.049 13.174 72 16.410 15.550 234.624 2.011
73 100.000 73.610 8.159 0.132 73 98.240 50.320 5998.447 9.290 73 92.590 32.030 13948.303 15.076 73 58.330 22.200 10212.875 13.594 73 16.600 15.150 238.769 2.032
74 100.000 73.350 2.909 0.075 74 98.170 49.740 6976.309 9.949 74 92.860 31.150 13724.821 14.980 74 60.700 21.400 10836.774 13.967 74 16.860 15.680 242.984 2.060
75 100.000 73.660 1.305 0.057 75 98.770 49.790 5677.679 8.795 75 95.450 32.360 12958.714 14.459 75 62.580 21.950 11297.346 14.269 75 16.580 15.200 243.923 2.059
76 100.000 73.480 0.920 0.048 76 97.780 49.340 5732.890 8.799 76 95.630 32.760 13214.398 14.594 76 61.160 19.270 12087.393 14.725 76 17.030 16.040 252.919 2.099
77 100.000 73.550 0.470 0.037 77 97.630 47.690 5866.171 8.905 77 94.750 32.000 11793.806 13.654 77 66.090 21.540 12601.476 15.062 77 16.910 15.670 252.395 2.094
78 100.000 73.640 2.235 0.054 78 99.240 49.690 5465.597 8.604 78 95.530 31.340 12320.053 14.036 78 64.920 20.030 13272.717 15.421 78 17.110 15.920 263.440 2.144
79 100.000 73.550 1.459 0.045 79 98.920 49.950 4716.150 7.797 79 95.910 32.820 11693.532 13.614 79 67.500 20.940 13874.089 15.684 79 17.640 16.110 265.893 2.150
80 100.000 73.440 0.422 0.032 80 99.130 50.510 5152.062 8.311 80 96.890 32.170 12444.351 13.977 80 71.290 20.890 14468.699 16.070 80 17.890 16.340 275.461 2.191
81 100.000 73.570 0.503 0.035 81 97.760 48.360 5128.529 7.993 81 96.500 31.760 9770.350 12.331 81 71.880 20.780 14946.602 16.225 81 17.300 16.280 280.781 2.219
82 100.000 73.520 0.173 0.028 82 98.340 48.860 8131.244 10.757 82 95.800 31.190 10029.394 12.417 82 72.190 20.630 15365.011 16.444 82 17.670 16.170 284.373 2.229
83 100.000 73.620 0.787 0.030 83 99.350 50.580 4345.717 7.439 83 96.620 32.240 11763.194 13.505 83 71.550 19.920 15991.870 16.746 83 18.060 16.420 295.015 2.284
84 100.000 73.630 0.213 0.026 84 99.390 49.650 3995.877 6.965 84 96.940 32.000 9815.974 12.279 84 76.600 20.350 16451.406 16.988 84 18.200 16.410 301.944 2.278
85 100.000 73.600 0.111 0.022 85 99.520 50.590 2378.299 4.982 85 97.540 32.140 8807.070 11.486 85 76.220 18.680 16653.758 17.080 85 18.720 16.750 312.653 2.332
86 100.000 73.450 0.769 0.028 86 98.480 49.660 4740.283 7.488 86 97.210 32.720 9052.028 11.626 86 78.670 18.500 17094.092 17.204 86 18.260 16.500 316.524 2.346
87 100.000 73.460 0.897 0.026 87 99.010 49.660 5163.799 8.081 87 97.700 32.530 9744.097 12.092 87 79.020 19.690 17689.601 17.533 87 18.360 16.290 335.885 2.412
88 100.000 73.610 0.162 0.022 88 99.470 50.170 4143.461 7.116 88 97.900 31.690 9585.156 12.004 88 81.420 19.050 17641.861 17.465 88 19.060 16.810 343.475 2.457
89 100.000 73.580 0.101 0.019 89 99.260 49.800 2530.349 5.141 89 97.860 33.140 8334.800 11.043 89 81.350 18.020 17542.712 17.378 89 19.100 16.960 355.962 2.494
90 100.000 73.550 0.391 0.024 90 99.460 50.820 3236.269 5.899 90 97.570 32.880 8628.063 11.259 90 83.340 18.460 17624.051 17.422 90 19.750 17.390 371.948 2.573
91 100.000 73.630 0.076 0.018 91 98.880 49.770 4674.194 7.415 91 98.340 32.600 6717.489 9.776 91 83.840 19.550 17939.044 17.529 91 19.470 16.710 388.539 2.600
92 100.000 73.640 0.112 0.018 92 98.900 48.720 5290.490 8.153 92 98.460 32.340 6504.685 9.561 92 83.200 18.240 17641.359 17.351 92 18.850 16.530 412.338 2.703
93 100.000 73.630 0.072 0.016 93 99.220 50.480 6118.478 8.832 93 97.670 32.160 7362.710 10.067 93 85.930 19.030 18077.002 17.574 93 19.220 16.170 430.700 2.784
94 100.000 73.610 0.059 0.017 94 99.490 49.880 4316.060 7.179 94 97.800 32.130 7226.223 10.043 94 87.300 19.450 17692.914 17.334 94 19.870 16.670 457.501 2.840
95 100.000 73.590 0.084 0.017 95 98.980 49.050 3918.006 6.660 95 98.080 32.800 7178.689 9.953 95 86.060 20.290 18273.778 17.605 95 20.310 16.780 482.615 2.923
96 100.000 73.560 0.048 0.015 96 99.380 49.480 3203.750 5.745 96 98.660 32.290 7261.830 10.026 96 88.190 19.620 17066.185 16.932 96 20.390 16.740 504.629 2.995
97 100.000 73.700 0.079 0.015 97 99.640 50.040 3110.480 5.747 97 98.350 32.750 7437.419 10.222 97 89.260 18.130 16932.046 16.856 97 20.490 16.900 530.451 3.081
98 100.000 73.630 0.047 0.014 98 99.630 50.810 2998.178 5.453 98 98.640 32.310 6768.496 9.610 98 89.980 18.400 16953.802 16.855 98 21.310 17.090 569.290 3.201
99 100.000 73.610 0.059 0.015 99 99.750 50.330 2386.779 4.767 99 98.950 32.630 5328.304 8.354 99 91.500 18.420 16920.166 16.783 99 20.920 17.060 600.834 3.280
100 100.000 73.600 0.064 0.015 100 99.740 51.390 1641.424 3.623 100 99.020 32.230 5936.059 8.892 100 92.140 18.840 15943.938 16.247 100 20.270 16.520 652.167 3.409
101 100.000 73.600 0.028 0.012 101 99.590 50.240 3223.804 5.653 101 98.780 33.380 5424.475 8.275 101 92.760 19.170 16429.501 16.498 101 21.590 16.560 686.471 3.529
102 100.000 73.600 0.039 0.013 102 99.610 50.100 2099.281 4.264 102 98.500 32.640 5975.574 8.857 102 88.310 17.910 15696.189 16.016 102 20.260 15.820 759.679 3.689
103 100.000 73.600 0.036 0.014 103 99.600 50.750 2271.762 4.332 103 99.100 33.150 5180.493 8.112 103 92.410 17.740 15812.398 16.122 103 21.210 16.000 786.646 3.766
104 100.000 73.580 0.067 0.015 104 99.570 50.290 3387.252 5.874 104 99.220 32.640 4580.134 7.469 104 94.130 18.080 14010.431 15.151 104 21.470 16.630 856.577 3.960
105 100.000 73.630 0.040 0.013 105 98.640 49.480 4982.038 7.654 105 99.120 33.080 4690.615 7.334 105 93.150 18.430 16091.491 16.191 105 23.430 16.440 952.163 4.153
106 100.000 73.610 0.047 0.013 106 98.660 49.040 3737.994 6.402 106 98.960 32.600 5225.749 8.021 106 95.150 18.410 15027.351 15.646 106 23.800 16.890 1021.381 4.282
107 100.000 73.600 0.035 0.012 107 99.730 50.890 3162.068 5.699 107 98.400 32.140 6182.478 8.955 107 94.610 18.930 13980.408 15.023 107 23.700 16.620 1066.850 4.443
108 100.000 73.560 0.024 0.012 108 99.520 50.110 3092.568 5.406 108 98.960 31.870 6061.204 8.972 108 95.460 17.810 12317.807 13.952 108 22.160 15.450 1142.692 4.569
109 100.000 73.590 0.029 0.011 109 99.690 50.470 3167.279 5.646 109 99.200 32.780 4962.732 7.894 109 95.030 18.640 13440.843 14.631 109 24.810 15.880 1267.083 4.790
110 100.000 73.650 0.033 0.011 110 99.860 51.290 1996.586 4.105 110 99.060 33.650 5966.794 8.778 110 94.360 18.140 14612.265 15.330 110 22.840 15.130 1385.903 5.039
111 100.000 73.650 0.072 0.012 111 99.960 50.290 1000.403 2.546 111 99.300 32.630 4456.615 7.387 111 95.830 19.430 12652.364 14.178 111 24.100 16.100 1509.591 5.244
112 100.000 73.730 0.124 0.013 112 99.940 51.140 729.306 1.854 112 99.510 33.090 3370.287 6.097 112 94.960 17.980 12704.480 14.181 112 24.360 15.070 1623.879 5.425
113 100.000 73.730 0.069 0.012 113 99.960 51.050 373.073 1.204 113 99.200 33.080 2350.041 4.684 113 96.010 18.610 11465.079 13.350 113 25.500 15.530 1755.281 5.684
114 100.000 73.730 0.027 0.011 114 99.990 50.870 318.063 1.035 114 99.340 33.140 4616.423 7.213 114 95.780 18.120 11743.441 13.552 114 26.450 15.990 1878.755 5.909
115 100.000 73.690 0.026 0.010 115 99.990 51.250 389.246 1.060 115 98.820 31.470 4006.734 6.565 115 97.090 18.560 11304.482 13.197 115 26.450 15.890 1968.846 6.052
116 100.000 73.610 0.036 0.011 116 99.910 50.230 399.253 0.916 116 99.080 32.550 5335.396 8.061 116 96.570 18.220 10747.358 12.748 116 27.330 15.160 2177.271 6.306
117 100.000 73.580 0.026 0.010 117 99.920 51.150 1157.920 2.553 117 99.430 32.850 3885.732 6.597 117 96.520 18.120 11433.757 13.203 117 28.260 15.430 2273.885 6.511
118 100.000 73.570 0.033 0.011 118 99.990 51.190 403.933 1.208 118 99.390 33.030 3650.019 6.333 118 97.330 18.040 9682.206 12.129 118 28.750 15.460 2347.026 6.610
119 100.000 73.660 0.019 0.010 119 99.940 50.810 422.966 1.043 119 99.700 33.100 2436.635 4.757 119 97.490 18.810 9729.008 12.138 119 29.140 15.480 2541.412 6.883
120 100.000 73.670 0.095 0.010 120 99.990 51.120 604.123 1.535 120 99.600 33.990 2799.587 5.030 120 96.750 19.060 9941.980 12.208 120 28.100 15.220 2828.495 7.226
121 100.000 73.690 0.023 0.009 121 100.000 51.380 104.265 0.472 121 99.480 33.400 3521.796 6.015 121 96.890 18.370 9464.921 11.984 121 31.130 14.930 2935.153 7.319
122 100.000 73.680 0.073 0.012 122 100.000 51.510 39.737 0.247 122 99.300 33.470 4583.704 7.212 122 96.930 18.030 9239.979 11.640 122 30.620 15.120 3181.894 7.666
123 100.000 73.670 0.028 0.009 123 100.000 51.140 15.982 0.131 123 98.230 31.460 5021.791 7.524 123 97.810 18.830 8889.570 11.471 123 32.180 15.220 3388.191 7.930
124 100.000 73.670 0.043 0.011 124 100.000 51.390 11.521 0.090 124 98.630 32.290 6555.344 9.145 124 98.310 18.040 9036.863 11.565 124 33.170 15.530 3547.683 8.109
125 100.000 73.710 0.015 0.009 125 100.000 51.280 17.457 0.103 125 99.000 33.180 4185.492 6.831 125 98.740 18.460 8775.651 11.335 125 32.760 15.470 3830.546 8.422
126 100.000 73.670 0.032 0.010 126 100.000 51.450 4.364 0.072 126 99.420 32.550 3711.406 6.446 126 98.370 18.810 7263.387 10.180 126 33.300 15.050 4099.322 8.655
127 100.000 73.650 0.041 0.010 127 100.000 51.680 1.470 0.049 127 99.420 32.560 3908.065 6.448 127 97.950 18.610 8073.892 10.723 127 33.580 14.470 4369.391 8.986
128 100.000 73.640 0.022 0.009 128 100.000 51.510 25.080 0.110 128 99.530 33.150 3668.915 6.219 128 98.850 19.660 6583.634 9.601 128 35.400 14.490 4572.652 9.174
129 100.000 73.660 0.059 0.011 129 100.000 51.560 2.536 0.058 129 99.490 33.020 3916.201 6.449 129 97.960 19.020 8586.520 10.990 129 36.220 14.540 4931.408 9.523
130 100.000 73.710 0.103 0.010 130 100.000 51.630 0.882 0.042 130 99.540 32.990 2484.729 4.761 130 98.550 19.520 7676.278 10.490 130 34.130 14.200 5179.464 9.772
131 100.000 73.690 0.015 0.008 131 100.000 51.590 0.788 0.037 131 99.120 32.790 2726.224 4.995 131 98.290 18.410 7066.588 9.823 131 38.520 14.020 5528.716 10.062
132 100.000 73.680 0.021 0.009 132 100.000 51.760 4.154 0.043 132 99.620 33.300 2825.584 5.224 132 98.170 18.540 7249.090 10.007 132 39.570 13.870 5943.911 10.434
133 100.000 73.640 0.019 0.008 133 100.000 51.740 0.592 0.033 133 99.490 32.370 2989.381 5.257 133 98.200 18.760 7912.522 10.463 133 40.640 13.910 6238.468 10.692
134 100.000 73.700 0.048 0.009 134 100.000 51.850 1.019 0.038 134 99.900 34.000 1773.006 3.717 134 98.470 18.310 7686.498 10.378 134 41.150 13.490 6606.813 10.972
135 100.000 73.730 0.024 0.009 135 100.000 51.630 2.391 0.035 135 99.920 34.050 677.488 1.908 135 99.070 18.800 5837.531 8.821 135 41.390 13.700 6927.725 11.250
136 100.000 73.710 0.009 0.008 136 100.000 51.690 0.213 0.022 136 99.990 33.740 899.845 2.230 136 99.230 18.450 5106.963 8.044 136 42.420 13.960 7391.159 11.576
137 100.000 73.750 0.029 0.009 137 100.000 51.720 0.384 0.024 137 99.990 33.700 284.441 0.977 137 99.080 18.980 4972.507 7.964 137 43.840 14.040 7828.533 11.950
138 100.000 73.710 0.044 0.009 138 100.000 51.640 0.383 0.025 138 100.000 34.160 137.206 0.597 138 99.010 18.710 5619.466 8.437 138 44.440 13.650 8017.204 12.104
139 100.000 73.730 0.045 0.009 139 100.000 51.580 0.219 0.022 139 100.000 34.150 60.716 0.349 139 99.070 18.820 3975.224 6.862 139 46.530 13.690 8483.106 12.396
140 100.000 73.730 0.011 0.007 140 100.000 51.760 0.153 0.020 140 100.000 34.180 25.871 0.177 140 99.020 18.920 7754.354 10.275 140 47.550 13.460 9055.789 12.862
141 100.000 73.700 0.012 0.007 141 100.000 51.670 0.160 0.017 141 100.000 33.990 36.491 0.218 141 98.670 18.250 6238.157 9.133 141 49.350 12.730 9498.361 13.088
142 100.000 73.820 0.042 0.009 142 100.000 51.540 1.070 0.022 142 100.000 34.080 5.618 0.102 142 99.130 18.490 6943.304 9.716 142 51.220 13.960 9995.556 13.410
143 100.000 73.750 0.014 0.007 143 100.000 51.500 0.212 0.021 143 100.000 34.280 1.429 0.065 143 99.020 19.070 5647.174 8.571 143 50.150 13.060 10426.648 13.711
144 100.000 73.750 0.022 0.008 144 100.000 51.470 0.142 0.017 144 100.000 34.330 6.968 0.073 144 99.060 18.240 5028.266 7.840 144 53.140 13.290 11005.141 14.072
145 100.000 73.720 0.015 0.008 145 100.000 51.590 0.835 0.023 145 100.000 34.340 1.139 0.052 145 98.920 18.750 6105.799 8.864 145 54.210 12.970 11540.545 14.393
146 100.000 73.720 0.011 0.007 146 100.000 51.560 0.608 0.020 146 100.000 34.110 2.512 0.060 146 99.310 19.030 4211.892 6.970 146 54.620 12.890 12006.485 14.674
147 100.000 73.750 0.099 0.010 147 100.000 51.520 0.058 0.014 147 100.000 34.180 0.542 0.039 147 98.770 18.160 5769.092 8.466 147 57.350 12.700 12429.327 14.957
148 100.000 73.750 0.014 0.007 148 100.000 51.560 0.065 0.014 148 100.000 34.440 1.845 0.050 148 99.040 18.610 4415.093 7.101 148 58.400 12.700 13167.698 15.346
149 100.000 73.760 0.020 0.008 149 100.000 51.580 0.408 0.019 149 100.000 34.290 0.748 0.036 149 99.280 19.140 5766.169 8.439 149 60.800 12.570 13568.657 15.498
150 100.000 73.850 0.038 0.008 150 100.000 51.530 0.199 0.015 150 100.000 34.190 1.294 0.033 150 98.780 19.030 6340.082 8.997 150 61.530 12.890 14222.846 15.955
151 100.000 73.790 0.011 0.007 151 100.000 51.560 0.078 0.014 151 100.000 34.230 0.512 0.034 151 99.150 18.520 5722.609 8.558 151 62.100 12.510 14733.088 16.147
152 100.000 73.770 0.010 0.007 152 100.000 51.670 0.153 0.014 152 100.000 34.350 0.249 0.028 152 99.360 18.560 3870.690 6.636 152 65.030 13.540 15250.706 16.423
153 100.000 73.780 0.025 0.008 153 100.000 51.620 0.127 0.014 153 100.000 34.350 1.380 0.036 153 99.440 18.730 4696.838 7.430 153 65.150 12.710 15762.446 16.720
154 100.000 73.800 0.006 0.006 154 100.000 51.620 0.133 0.015 154 100.000 34.470 1.258 0.034 154 99.590 18.750 3451.464 6.125 154 67.360 12.000 15850.328 16.712
155 100.000 73.750 0.025 0.008 155 100.000 51.620 0.114 0.013 155 100.000 34.160 3.801 0.037 155 99.440 18.870 3347.304 5.842 155 68.560 12.710 16682.733 17.176
156 100.000 73.790 0.027 0.008 156 100.000 51.580 0.228 0.015 156 100.000 34.080 3.116 0.042 156 99.560 18.970 2906.587 5.373 156 69.580 12.110 16770.398 17.155
157 100.000 73.770 0.030 0.007 157 100.000 51.570 0.075 0.013 157 100.000 34.250 0.456 0.028 157 99.490 18.410 4373.347 6.985 157 69.910 12.640 17456.557 17.498
158 100.000 73.730 0.010 0.007 158 100.000 51.560 0.045 0.011 158 100.000 34.270 0.177 0.024 158 99.380 19.520 3467.827 6.044 158 73.240 11.780 17467.861 17.454
159 100.000 73.810 0.012 0.007 159 100.000 51.560 0.053 0.011 159 100.000 34.360 0.321 0.023 159 99.480 18.550 5973.036 8.547 159 73.730 12.420 18086.631 17.758
160 100.000 73.770 0.014 0.007 160 100.000 51.430 0.353 0.014 160 100.000 34.340 0.344 0.026 160 99.820 19.000 2531.082 5.034 160 76.920 12.180 18145.126 17.780
161 100.000 73.830 0.023 0.007 161 100.000 51.500 0.042 0.011 161 100.000 34.260 1.403 0.029 161 99.760 18.830 2266.598 4.346 161 77.870 12.750 18531.232 17.974
162 100.000 73.800 0.019 0.007 162 100.000 51.540 0.120 0.012 162 100.000 34.320 0.406 0.023 162 99.700 19.200 3110.757 5.519 162 78.410 12.100 18950.322 18.119
163 100.000 73.800 0.010 0.006 163 100.000 51.490 0.028 0.010 163 100.000 34.290 0.123 0.019 163 99.390 18.730 3609.193 6.024 163 78.760 12.260 18696.671 17.957
164 100.000 73.840 0.048 0.007 164 100.000 51.500 0.045 0.012 164 100.000 34.400 0.423 0.024 164 99.480 18.110 3900.351 6.407 164 80.660 11.890 19728.506 18.455
165 100.000 73.790 0.020 0.007 165 100.000 51.560 0.100 0.011 165 100.000 34.390 0.289 0.019 165 99.250 19.000 4933.460 7.419 165 83.370 12.140 18501.433 17.828
166 100.000 73.800 0.073 0.008 166 100.000 51.290 5.466 0.025 166 100.000 34.460 0.334 0.020 166 99.590 18.660 3545.464 6.021 166 84.670 12.210 19452.646 18.289
167 100.000 73.840 0.009 0.006 167 100.000 51.650 4.387 0.021 167 100.000 34.480 0.461 0.020 167 99.120 18.560 5842.946 8.368 167 83.930 12.590 18696.191 17.880
168 100.000 73.680 0.213 0.008 168 100.000 51.540 0.116 0.013 168 100.000 34.480 0.229 0.017 168 99.550 18.780 5223.245 8.015 168 86.190 11.980 19062.319 18.021
169 100.000 73.670 0.066 0.007 169 100.000 51.600 0.016 0.009 169 100.000 34.570 1.154 0.021 169 99.330 18.550 5655.393 8.218 169 87.090 12.250 18987.463 18.024
170 100.000 73.740 0.013 0.007 170 100.000 51.580 0.027 0.010 170 100.000 34.620 0.102 0.016 170 99.760 19.500 2289.737 4.546 170 86.980 12.440 18296.543 17.617
171 100.000 73.740 0.042 0.008 171 100.000 51.810 0.313 0.013 171 100.000 34.600 0.239 0.019 171 99.810 18.600 1687.745 3.635 171 87.530 12.100 18554.547 17.703
172 100.000 73.750 0.026 0.007 172 100.000 51.770 0.028 0.010 172 100.000 34.620 0.086 0.015 172 99.890 19.410 1964.953 3.982 172 88.420 12.020 18730.748 17.792
173 100.000 73.780 0.025 0.007 173 100.000 51.770 0.043 0.010 173 100.000 34.620 0.149 0.016 173 99.860 19.120 1226.860 2.851 173 90.700 12.140 18139.322 17.492
174 100.000 73.840 0.064 0.007 174 100.000 51.760 0.028 0.009 174 100.000 34.670 0.073 0.014 174 99.650 18.930 1937.088 3.767 174 91.970 11.650 17278.694 17.022
175 100.000 73.820 0.011 0.006 175 100.000 51.680 0.092 0.010 175 100.000 34.710 0.836 0.019 175 99.710 19.600 2202.803 4.262 175 91.090 12.390 17580.280 17.118
176 100.000 73.800 0.008 0.006 176 100.000 51.750 0.023 0.009 176 100.000 34.700 1.091 0.020 176 99.300 18.650 4187.858 6.327 176 90.600 11.890 18236.055 17.529
177 100.000 73.810 0.010 0.006 177 100.000 51.580 0.155 0.011 177 100.000 34.730 0.124 0.015 177 99.280 18.670 4788.195 7.293 177 91.050 11.780 16209.699 16.401
178 100.000 73.790 0.023 0.006 178 100.000 51.640 0.042 0.009 178 100.000 34.760 0.101 0.015 178 99.450 19.020 4426.833 6.871 178 92.000 11.860 16504.278 16.503
179 100.000 73.760 0.007 0.005 179 100.000 51.560 0.041 0.009 179 100.000 34.820 1.366 0.020 179 99.620 19.130 3227.000 5.622 179 93.250 12.520 15745.427 16.111
180 100.000 73.790 0.008 0.006 180 100.000 51.480 0.062 0.010 180 100.000 34.850 0.138 0.017 180 99.630 19.120 3566.812 5.807 180 93.650 11.530 16136.443 16.309
181 100.000 73.790 0.010 0.006 181 100.000 51.470 0.024 0.008 181 100.000 34.770 0.486 0.016 181 99.420 19.210 4202.521 6.572 181 94.460 12.090 15183.752 15.809
182 100.000 73.600 5.723 0.021 182 100.000 51.420 0.042 0.009 182 100.000 34.660 0.091 0.015 182 99.450 18.820 3645.424 5.977 182 91.720 12.160 15488.872 15.918
183 100.000 73.660 0.217 0.013 183 100.000 51.460 0.022 0.008 183 100.000 34.680 0.042 0.012 183 99.550 19.380 4031.691 6.546 183 94.750 11.670 14525.335 15.408
184 100.000 73.600 0.228 0.009 184 100.000 51.450 1.230 0.015 184 100.000 34.710 0.053 0.013 184 99.590 19.200 3126.667 5.429 184 95.330 12.050 14366.812 15.254
185 100.000 73.630 0.018 0.007 185 100.000 51.450 0.030 0.009 185 100.000 34.690 0.061 0.012 185 99.740 19.300 2919.698 5.184 185 95.280 12.750 14276.318 15.184
186 100.000 73.610 0.006 0.006 186 100.000 51.490 0.037 0.009 186 100.000 34.720 0.047 0.012 186 99.730 19.500 2330.344 4.217 186 96.470 12.020 12973.185 14.429
187 100.000 73.660 0.026 0.007 187 100.000 51.400 0.016 0.008 187 100.000 34.720 0.061 0.012 187 99.800 19.760 2181.489 4.185 187 95.060 12.140 13787.388 14.852
188 100.000 73.690 0.014 0.006 188 100.000 51.350 0.020 0.008 188 100.000 34.670 0.531 0.014 188 99.860 19.730 1516.682 3.198 188 94.520 12.200 13798.900 14.872
189 100.000 73.730 0.021 0.006 189 100.000 51.410 0.061 0.009 189 100.000 34.700 0.088 0.013 189 99.890 19.410 1267.534 2.751 189 97.010 11.820 10634.335 12.942
190 100.000 73.690 0.008 0.006 190 100.000 51.400 0.078 0.009 190 100.000 34.730 0.435 0.014 190 99.830 19.410 1895.089 3.566 190 96.110 12.410 10035.137 12.402
191 100.000 73.690 0.009 0.006 191 100.000 51.330 0.210 0.010 191 100.000 34.640 0.076 0.012 191 99.780 19.550 2408.743 4.361 191 96.340 12.010 14488.731 15.205
192 100.000 73.720 0.008 0.006 192 100.000 51.340 0.032 0.009 192 100.000 34.610 0.036 0.010 192 99.770 19.210 2087.980 3.894 192 96.880 12.190 12494.145 13.988
193 100.000 73.640 0.015 0.006 193 100.000 51.430 0.088 0.010 193 100.000 34.620 0.035 0.011 193 99.630 19.440 2278.124 4.116 193 96.720 12.060 11531.070 13.431
194 100.000 73.630 0.010 0.005 194 100.000 51.470 0.024 0.007 194 100.000 34.700 0.069 0.011 194 99.530 19.030 2395.112 4.317 194 96.570 11.810 10634.315 12.810
195 100.000 73.620 0.006 0.005 195 100.000 51.500 0.045 0.008 195 100.000 34.680 0.041 0.010 195 99.740 19.540 2656.388 4.701 195 97.100 12.400 11336.611 13.320
196 100.000 73.680 0.009 0.006 196 100.000 51.550 0.034 0.008 196 100.000 34.690 0.018 0.009 196 99.410 19.020 3951.046 6.047 196 97.710 12.090 9923.062 12.377
197 100.000 73.740 0.006 0.005 197 100.000 51.530 0.085 0.009 197 100.000 34.670 0.052 0.011 197 99.240 18.390 4622.570 6.935 197 98.080 12.190 9640.839 12.094
198 100.000 73.710 0.201 0.008 198 100.000 51.540 0.021 0.008 198 100.000 34.690 0.018 0.008 198 99.450 19.610 4279.180 6.596 198 97.230 11.600 10413.537 12.458
199 100.000 73.660 0.010 0.006 199 100.000 51.340 0.365 0.011 199 100.000 34.700 0.032 0.009 199 99.360 18.940 4316.126 6.699 199 97.320 12.250 10784.766 12.832
200 100.000 73.750 0.008 0.005 200 100.000 51.340 0.021 0.008 200 100.000 34.550 0.299 0.014 200 99.620 19.340 4582.973 6.995 200 97.900 12.250 9169.020 11.750
201 100.000 73.670 0.015 0.006 201 100.000 51.350 0.014 0.006 201 100.000 34.550 0.110 0.012 201 99.730 19.370 2959.251 5.191 201 97.390 12.110 10073.161 12.321
202 100.000 73.660 0.009 0.005 202 100.000 51.400 0.030 0.008 202 100.000 34.510 0.028 0.009 202 99.660 19.280 2155.425 4.024 202 97.610 11.800 9652.318 12.025
203 100.000 73.680 0.041 0.006 203 100.000 51.360 0.146 0.009 203 100.000 34.510 0.040 0.010 203 99.840 18.890 1583.402 3.335 203 98.240 11.900 9029.796 11.553
204 100.000 73.690 0.010 0.005 204 100.000 51.400 0.022 0.007 204 100.000 34.520 0.065 0.010 204 99.870 19.400 1085.093 2.345 204 98.040 11.740 10007.973 12.281
205 100.000 73.690 0.010 0.005 205 100.000 51.460 0.011 0.006 205 100.000 34.540 0.098 0.011 205 99.970 19.220 881.300 2.174 205 98.270 12.130 8776.768 11.424
206 100.000 73.690 0.008 0.006 206 100.000 51.420 0.024 0.008 206 100.000 34.460 0.042 0.009 206 99.960 19.820 377.306 1.074 206 98.470 11.980 7968.228 10.788
207 100.000 73.620 0.008 0.005 207 100.000 51.440 0.012 0.006 207 100.000 34.480 0.175 0.011 207 99.980 19.810 673.605 1.570 207 98.600 12.280 7727.800 10.558
208 100.000 73.660 0.012 0.005 208 100.000 51.400 0.025 0.007 208 100.000 34.580 0.088 0.009 208 99.890 19.310 1311.265 2.759 208 99.000 12.800 6582.310 9.582
209 100.000 73.750 0.011 0.005 209 100.000 51.450 0.019 0.007 209 100.000 34.600 0.086 0.010 209 99.950 19.180 708.831 1.707 209 98.580 12.400 4875.462 7.889
210 100.000 73.690 0.007 0.005 210 100.000 51.460 0.015 0.007 210 100.000 34.610 0.016 0.008 210 99.950 19.910 644.381 1.536 210 97.700 11.720 10815.110 12.660
211 100.000 73.730 0.006 0.005 211 100.000 51.460 0.030 0.007 211 100.000 34.560 0.022 0.008 211 99.980 19.960 500.231 1.325 211 98.760 12.460 7686.150 10.465
212 100.000 73.700 0.037 0.006 212 100.000 51.470 0.013 0.006 212 100.000 34.580 0.023 0.008 212 99.990 19.830 362.265 1.016 212 98.690 12.840 7392.466 10.183
213 100.000 73.710 0.009 0.005 213 100.000 51.460 0.026 0.007 213 100.000 34.580 0.085 0.011 213 99.990 19.570 238.426 0.689 213 98.510 11.710 6596.516 9.500
214 100.000 73.700 0.007 0.005 214 100.000 51.480 0.017 0.006 214 100.000 34.610 0.016 0.007 214 100.000 19.690 155.779 0.548 214 98.490 11.820 7057.543 9.816
215 100.000 73.770 0.006 0.005 215 100.000 51.480 0.016 0.006 215 100.000 34.560 0.031 0.009 215 100.000 19.920 112.843 0.429 215 97.900 12.280 7524.615 10.257
216 100.000 73.690 0.006 0.005 216 100.000 51.520 0.017 0.006 216 100.000 34.610 0.078 0.009 216 99.960 19.780 82.451 0.285 216 98.430 12.190 9646.912 11.917
217 100.000 73.690 0.007 0.005 217 100.000 51.550 0.031 0.008 217 100.000 34.590 0.042 0.008 217 100.000 19.850 135.455 0.456 217 98.930 12.370 7793.039 10.546
218 100.000 73.690 0.007 0.005 218 100.000 51.520 0.079 0.007 218 100.000 34.620 0.049 0.009 218 100.000 20.130 32.338 0.197 218 99.100 12.430 5530.199 8.526
219 100.000 73.700 0.004 0.004 219 100.000 51.540 0.014 0.006 219 100.000 34.640 0.022 0.008 219 100.000 19.820 19.354 0.134 219 99.090 11.880 5376.806 8.299
220 100.000 73.690 0.004 0.004 220 100.000 51.570 0.013 0.006 220 100.000 34.700 0.745 0.014 220 100.000 19.630 19.047 0.122 220 99.140 12.100 5268.823 8.215
221 100.000 73.680 0.005 0.004 221 100.000 51.560 0.012 0.005 221 100.000 34.730 0.021 0.008 221 100.000 19.600 4.708 0.070 221 98.260 12.100 5785.544 8.567
222 100.000 73.650 0.005 0.005 222 100.000 51.570 0.092 0.007 222 100.000 34.750 0.038 0.008 222 100.000 19.700 4.759 0.051 222 99.090 11.910 5747.275 8.731
223 100.000 73.690 0.011 0.005 223 100.000 51.520 0.007 0.006 223 100.000 34.700 0.027 0.008 223 100.000 19.820 1.181 0.043 223 98.760 12.110 4864.342 7.716
224 100.000 73.670 0.003 0.004 224 100.000 51.570 0.017 0.006 224 100.000 34.700 0.028 0.008 224 100.000 19.960 2.196 0.036 224 98.070 11.970 8062.415 10.463
225 100.000 73.680 0.013 0.005 225 100.000 51.580 0.032 0.006 225 100.000 34.640 0.092 0.009 225 100.000 19.950 0.591 0.031 225 98.700 12.320 7991.405 10.598
226 100.000 73.720 0.004 0.004 226 100.000 51.540 0.014 0.005 226 100.000 34.670 0.031 0.008 226 100.000 19.840 1.755 0.041 226 98.940 12.280 7254.249 10.008
227 100.000 73.670 0.010 0.005 227 100.000 51.560 0.006 0.005 227 100.000 34.610 0.016 0.007 227 100.000 19.880 0.225 0.022 227 99.050 12.310 5360.014 8.335
228 100.000 73.690 0.020 0.005 228 100.000 51.610 0.104 0.008 228 100.000 34.700 0.156 0.010 228 100.000 19.830 6.335 0.039 228 98.660 11.560 5740.147 8.397
229 100.000 73.700 0.004 0.004 229 100.000 51.570 0.018 0.006 229 100.000 34.650 0.061 0.010 229 100.000 19.880 0.420 0.025 229 99.240 12.180 4564.982 7.545
230 100.000 73.680 0.006 0.004 230 100.000 51.580 0.061 0.006 230 100.000 34.660 0.055 0.007 230 100.000 19.890 0.603 0.026 230 99.280 12.180 5570.374 8.377
231 100.000 73.690 0.007 0.005 231 100.000 51.530 0.015 0.005 231 100.000 34.680 0.023 0.007 231 100.000 19.880 0.245 0.019 231 99.190 12.250 3549.042 6.259
232 100.000 73.730 0.004 0.004 232 100.000 51.530 0.007 0.005 232 100.000 34.640 0.041 0.008 232 100.000 19.870 0.112 0.018 232 99.470 11.840 3466.480 6.210
233 100.000 73.670 0.018 0.005 233 100.000 51.540 0.010 0.005 233 100.000 34.680 0.077 0.009 233 100.000 19.910 0.409 0.021 233 99.220 12.260 4119.287 6.811
234 100.000 73.650 0.008 0.005 234 100.000 51.570 0.011 0.005 234 100.000 34.730 0.028 0.007 234 100.000 19.940 0.348 0.018 234 98.730 12.220 6472.588 9.202
235 100.000 73.730 0.007 0.005 235 100.000 51.590 0.021 0.006 235 100.000 34.650 0.331 0.009 235 100.000 19.930 0.783 0.020 235 99.190 11.750 6682.368 9.338
236 100.000 73.700 0.005 0.004 236 100.000 51.600 0.012 0.006 236 100.000 34.650 0.050 0.008 236 100.000 19.860 0.126 0.017 236 99.160 11.710 4119.810 6.986
237 100.000 73.680 0.048 0.005 237 100.000 51.620 0.027 0.006 237 100.000 34.790 0.213 0.008 237 100.000 19.900 0.142 0.016 237 99.120 12.260 4392.555 7.077
238 100.000 73.680 0.003 0.004 238 100.000 51.630 0.006 0.005 238 100.000 34.770 0.042 0.008 238 100.000 19.860 1.015 0.023 238 99.090 11.690 4864.307 7.641
239 100.000 73.710 0.005 0.004 239 100.000 51.630 0.015 0.005 239 100.000 34.760 0.048 0.008 239 100.000 19.860 0.162 0.015 239 99.200 11.890 5468.968 8.250
240 100.000 73.710 0.012 0.004 240 100.000 51.640 0.017 0.006 240 100.000 34.720 0.012 0.006 240 100.000 19.870 0.100 0.014 240 99.510 11.710 3879.796 6.570
241 100.000 73.690 0.006 0.004 241 100.000 51.630 0.005 0.004 241 100.000 34.770 0.022 0.008 241 100.000 19.840 0.259 0.016 241 99.380 11.870 3052.302 5.475
242 100.000 73.650 0.007 0.004 242 100.000 51.610 0.070 0.006 242 100.000 34.700 0.047 0.007 242 100.000 19.820 0.388 0.016 242 99.390 12.250 4359.896 7.016
243 100.000 73.660 0.004 0.004 243 100.000 51.600 0.006 0.005 243 100.000 34.650 0.020 0.007 243 100.000 19.790 0.466 0.019 243 99.300 11.950 4010.120 6.492
244 100.000 73.710 0.007 0.004 244 100.000 51.640 0.014 0.005 244 100.000 34.640 0.011 0.006 244 100.000 19.760 0.125 0.011 244 98.970 11.390 5760.447 8.349
245 100.000 73.730 0.003 0.004 245 100.000 51.600 0.033 0.006 245 100.000 34.620 0.022 0.006 245 100.000 19.800 3.218 0.021 245 98.750 11.920 7483.750 9.931
246 100.000 73.660 0.010 0.004 246 100.000 51.660 0.007 0.005 246 100.000 34.640 0.012 0.006 246 100.000 20.000 0.908 0.016 246 99.410 12.660 5141.002 7.943
247 100.000 73.670 0.003 0.004 247 100.000 51.720 0.005 0.005 247 100.000 34.720 0.022 0.007 247 100.000 19.980 0.095 0.013 247 99.350 12.260 4514.381 7.237
248 100.000 73.630 0.007 0.005 248 100.000 51.660 0.007 0.005 248 100.000 34.650 0.073 0.009 248 100.000 20.040 5.569 0.029 248 99.700 12.280 3583.605 6.206
249 100.000 73.660 0.007 0.004 249 100.000 51.660 0.009 0.005 249 100.000 34.700 0.030 0.007 249 100.000 20.100 0.101 0.015 249 99.520 12.130 3223.986 5.665
250 100.000 73.690 0.004 0.004 250 100.000 51.670 0.019 0.005 250 100.000 34.670 0.023 0.007 250 100.000 20.150 0.357 0.017 250 99.580 12.510 3082.149 5.530
251 100.000 73.700 0.002 0.003 251 100.000 51.690 0.021 0.005 251 100.000 34.660 0.010 0.006 251 100.000 20.020 0.229 0.013 251 99.560 12.290 3143.878 5.597
252 100.000 73.650 0.003 0.004 252 100.000 51.680 0.007 0.005 252 100.000 34.680 0.024 0.007 252 100.000 20.060 0.549 0.013 252 99.710 11.800 2943.475 5.390
253 100.000 73.660 0.002 0.004 253 100.000 51.620 0.017 0.005 253 100.000 34.680 0.062 0.007 253 100.000 19.950 0.126 0.014 253 99.930 12.100 1596.189 3.547
254 100.000 73.710 0.004 0.004 254 100.000 51.620 0.006 0.004 254 100.000 34.710 0.020 0.006 254 100.000 19.950 0.148 0.012 254 99.970 11.810 529.126 1.667
255 100.000 73.670 0.006 0.004 255 100.000 51.610 0.013 0.005 255 100.000 34.750 0.028 0.007 255 100.000 19.920 0.104 0.012 255 99.820 12.040 1180.553 2.584
256 100.000 73.730 0.007 0.004 256 100.000 51.630 0.009 0.005 256 100.000 34.810 1.210 0.012 256 100.000 19.970 0.093 0.011 256 99.900 12.100 1091.162 2.608
257 100.000 73.690 0.028 0.004 257 100.000 51.590 0.023 0.005 257 100.000 34.840 0.052 0.007 257 100.000 19.870 0.045 0.011 257 99.840 12.130 969.673 2.201
258 100.000 73.730 0.006 0.004 258 100.000 51.580 0.019 0.006 258 100.000 34.950 0.012 0.006 258 100.000 19.890 0.778 0.017 258 99.940 12.080 1407.815 2.915
259 100.000 73.710 0.005 0.004 259 100.000 51.550 0.017 0.005 259 100.000 34.920 0.033 0.007 259 100.000 19.910 0.028 0.009 259 99.480 11.850 2527.690 4.372
260 100.000 73.710 0.004 0.004 260 100.000 51.550 0.045 0.007 260 100.000 34.860 0.058 0.008 260 100.000 19.920 0.408 0.015 260 99.240 11.980 3927.746 6.139
261 100.000 73.730 0.078 0.005 261 100.000 51.590 0.004 0.004 261 100.000 34.830 0.014 0.006 261 100.000 19.850 0.253 0.013 261 98.880 11.940 7135.274 9.422
262 100.000 73.730 0.003 0.004 262 100.000 51.560 0.010 0.005 262 100.000 34.810 0.041 0.007 262 100.000 19.920 0.106 0.010 262 98.950 12.040 7936.365 10.224
263 100.000 73.690 0.010 0.004 263 100.000 51.570 0.005 0.004 263 100.000 34.810 0.029 0.007 263 100.000 19.950 0.055 0.009 263 99.130 12.180 6497.184 9.028
264 100.000 73.700 0.006 0.004 264 100.000 51.580 0.005 0.004 264 100.000 34.810 0.017 0.006 264 100.000 19.970 0.047 0.009 264 99.410 12.390 4491.194 7.138
265 100.000 73.700 0.013 0.004 265 100.000 51.580 0.023 0.005 265 100.000 34.780 0.012 0.006 265 100.000 19.980 0.080 0.010 265 99.650 11.920 3084.956 5.722
266 100.000 73.690 0.003 0.003 266 100.000 51.530 0.009 0.004 266 100.000 34.770 0.037 0.007 266 100.000 20.010 0.100 0.010 266 99.790 12.010 2102.254 4.254
267 100.000 73.670 0.004 0.004 267 100.000 51.530 0.006 0.004 267 100.000 34.810 0.029 0.007 267 100.000 19.940 0.039 0.008 267 99.880 11.910 1513.474 3.278
268 100.000 73.690 0.004 0.003 268 100.000 51.550 0.015 0.005 268 100.000 34.830 0.007 0.005 268 100.000 19.910 0.018 0.007 268 99.940 11.580 1083.418 2.595
269 100.000 73.690 0.004 0.004 269 100.000 51.540 0.022 0.005 269 100.000 34.820 0.030 0.007 269 100.000 19.940 0.045 0.009 269 99.820 11.870 1366.158 2.870
270 100.000 73.670 0.005 0.004 270 100.000 51.540 0.011 0.004 270 100.000 34.780 0.029 0.007 270 100.000 19.960 0.562 0.012 270 99.580 11.730 2774.023 4.615
271 100.000 73.690 0.003 0.004 271 100.000 51.540 0.015 0.005 271 100.000 34.800 0.006 0.005 271 100.000 19.880 0.050 0.009 271 99.520 12.290 2584.405 4.758
272 100.000 73.690 0.070 0.005 272 100.000 51.480 0.009 0.005 272 100.000 34.770 0.035 0.006 272 100.000 19.880 0.020 0.007 272 99.410 11.530 3290.970 5.555
273 100.000 73.690 0.004 0.004 273 100.000 51.510 0.006 0.004 273 100.000 34.790 0.272 0.009 273 100.000 19.850 0.053 0.008 273 99.380 12.060 5166.574 7.805
274 100.000 73.710 0.007 0.004 274 100.000 51.530 0.006 0.004 274 100.000 34.760 0.010 0.005 274 100.000 19.860 0.091 0.008 274 99.490 12.110 3392.589 5.787
275 100.000 73.750 0.002 0.003 275 100.000 51.550 0.008 0.004 275 100.000 34.780 0.022 0.006 275 100.000 19.850 0.041 0.008 275 99.580 11.820 3926.513 6.468
276 100.000 73.690 0.003 0.003 276 100.000 51.540 0.010 0.005 276 100.000 34.770 0.023 0.006 276 100.000 19.790 0.358 0.012 276 99.660 12.100 3394.797 5.752
277 100.000 73.690 0.004 0.004 277 100.000 51.530 0.005 0.004 277 100.000 34.770 0.015 0.006 277 100.000 19.770 0.017 0.007 277 99.650 11.750 3580.530 6.012
278 100.000 73.730 0.002 0.003 278 100.000 51.540 0.008 0.004 278 100.000 34.770 0.058 0.006 278 100.000 19.840 0.093 0.010 278 99.610 12.340 3684.200 6.088
279 100.000 73.710 0.004 0.004 279 100.000 51.520 0.007 0.004 279 100.000 34.840 0.008 0.005 279 100.000 19.800 0.030 0.007 279 99.680 12.380 4180.907 6.659
280 100.000 73.700 0.003 0.003 280 100.000 51.480 0.010 0.005 280 100.000 34.820 0.035 0.007 280 100.000 19.820 0.156 0.010 280 99.800 12.990 1947.352 3.958
281 100.000 73.720 0.002 0.003 281 100.000 51.500 0.004 0.004 281 100.000 34.820 0.051 0.006 281 100.000 19.860 0.108 0.009 281 99.550 11.800 2393.565 4.334
282 100.000 73.770 0.020 0.004 282 100.000 51.470 0.011 0.004 282 100.000 34.770 0.009 0.006 282 100.000 19.890 0.030 0.007 282 99.610 11.910 3018.523 5.236
283 100.000 73.730 0.004 0.003 283 100.000 51.570 0.004 0.004 283 100.000 34.770 0.033 0.006 283 100.000 19.910 0.159 0.009 283 99.500 12.430 3398.464 5.731
284 100.000 73.710 0.006 0.004 284 100.000 51.520 0.071 0.005 284 100.000 34.800 0.005 0.005 284 100.000 19.930 0.015 0.007 284 98.900 11.790 4717.720 7.028
285 100.000 73.730 0.004 0.004 285 100.000 51.500 0.013 0.005 285 100.000 34.780 0.007 0.005 285 100.000 19.910 0.034 0.007 285 99.280 11.910 5158.057 7.589
286 100.000 73.690 0.003 0.003 286 100.000 51.530 0.008 0.004 286 100.000 34.750 0.010 0.005 286 100.000 19.920 0.016 0.007 286 99.500 12.010 4908.414 7.492
287 100.000 73.680 0.004 0.003 287 100.000 51.530 0.102 0.005 287 100.000 34.770 0.018 0.006 287 100.000 19.880 0.191 0.009 287 99.660 11.800 3065.005 5.342
288 100.000 73.670 0.003 0.003 288 100.000 51.550 0.235 0.007 288 100.000 34.780 0.013 0.005 288 100.000 19.940 0.141 0.008 288 99.830 12.000 2260.956 4.419
289 100.000 73.690 0.003 0.003 289 100.000 51.580 0.012 0.004 289 100.000 34.770 0.007 0.005 289 100.000 19.990 0.194 0.009 289 99.710 11.950 2002.606 3.938
290 100.000 73.670 0.002 0.003 290 100.000 51.570 0.010 0.004 290 100.000 34.660 0.776 0.011 290 100.000 20.030 0.053 0.008 290 99.930 12.260 1655.336 3.428
291 100.000 73.710 0.002 0.003 291 100.000 51.590 0.007 0.004 291 100.000 34.640 0.027 0.006 291 100.000 20.040 0.104 0.009 291 99.410 12.120 2034.136 3.690
292 100.000 73.720 0.004 0.003 292 100.000 51.580 0.008 0.004 292 100.000 34.710 0.005 0.005 292 100.000 20.020 0.045 0.008 292 99.910 12.140 1923.277 3.758
293 100.000 73.700 0.021 0.004 293 100.000 51.540 0.008 0.004 293 100.000 34.740 0.012 0.005 293 100.000 19.990 0.026 0.007 293 99.800 11.880 1982.591 3.656
294 100.000 73.710 0.001 0.003 294 100.000 51.620 0.014 0.004 294 100.000 34.730 0.018 0.005 294 100.000 20.000 0.104 0.009 294 99.820 11.810 3054.872 5.270
295 100.000 73.700 0.005 0.003 295 100.000 51.600 0.004 0.004 295 100.000 34.700 0.189 0.006 295 100.000 20.030 0.078 0.007 295 99.720 12.040 2241.691 4.207
296 100.000 73.720 0.011 0.004 296 100.000 51.640 0.006 0.004 296 100.000 34.730 0.009 0.005 296 100.000 19.870 0.378 0.008 296 99.810 12.100 1972.537 3.769
297 100.000 73.710 0.002 0.003 297 100.000 51.590 0.004 0.004 297 100.000 34.720 0.007 0.005 297 100.000 19.920 0.035 0.007 297 99.630 12.000 2310.262 4.085
298 100.000 73.700 0.015 0.004 298 100.000 51.580 0.006 0.004 298 100.000 34.790 0.031 0.006 298 100.000 19.970 0.044 0.007 298 99.320 11.990 4517.936 6.708
299 100.000 73.700 0.003 0.004 299 100.000 51.610 0.006 0.004 299 100.000 34.740 0.022 0.006 299 100.000 20.060 0.026 0.007 299 99.750 11.670 3741.767 6.095
300 100.000 73.790 0.004 0.003 300 100.000 51.600 0.006 0.004 300 100.000 34.720 0.021 0.006 300 100.000 19.960 0.264 0.008 300 99.550 11.980 2809.748 4.811
301 100.000 73.710 0.012 0.004 301 100.000 51.630 0.007 0.004 301 100.000 34.750 0.008 0.005 301 100.000 20.010 0.041 0.006 301 99.680 11.770 2832.288 5.003
302 100.000 73.730 0.010 0.003 302 100.000 51.620 0.003 0.003 302 100.000 34.770 0.017 0.005 302 100.000 20.010 0.034 0.005 302 99.780 11.890 2433.552 4.490
303 100.000 73.680 0.005 0.004 303 100.000 51.650 0.003 0.003 303 100.000 34.730 0.010 0.005 303 100.000 19.990 0.076 0.007 303 99.820 11.660 1548.790 3.216
304 100.000 73.730 0.021 0.004 304 100.000 51.620 0.004 0.003 304 100.000 34.730 0.007 0.005 304 100.000 20.000 0.023 0.006 304 99.910 11.830 1018.487 2.368
305 100.000 73.700 0.003 0.003 305 100.000 51.610 0.099 0.005 305 100.000 34.760 0.004 0.004 305 100.000 20.080 0.020 0.006 305 99.930 11.860 1518.635 3.086
306 100.000 73.710 0.002 0.003 306 100.000 51.610 0.002 0.003 306 100.000 34.740 0.006 0.004 306 100.000 20.040 0.014 0.006 306 99.850 11.770 1093.700 2.452
307 100.000 73.720 0.002 0.003 307 100.000 51.590 0.006 0.004 307 100.000 34.740 0.013 0.005 307 100.000 20.050 0.327 0.008 307 99.840 11.760 1797.141 3.359
308 100.000 73.720 0.005 0.004 308 100.000 51.600 0.012 0.004 308 100.000 34.690 0.031 0.005 308 100.000 20.000 0.024 0.006 308 99.350 11.670 3188.377 5.021
309 100.000 73.750 0.002 0.003 309 100.000 51.560 0.013 0.004 309 100.000 34.760 5.534 0.019 309 100.000 19.980 0.372 0.009 309 99.570 11.940 4151.085 6.384
310 100.000 73.790 0.003 0.003 310 100.000 51.570 0.024 0.004 310 100.000 34.620 0.739 0.014 310 100.000 20.020 0.043 0.007 310 99.560 11.420 2779.172 4.884
311 100.000 73.790 0.002 0.003 311 100.000 51.620 0.033 0.005 311 100.000 34.700 0.055 0.007 311 100.000 20.020 0.078 0.006 311 98.990 11.280 4449.236 6.448
312 100.000 73.770 0.003 0.003 312 100.000 51.580 0.011 0.005 312 100.000 34.720 0.014 0.006 312 100.000 20.060 0.013 0.005 312 99.560 11.570 5785.102 8.086
313 100.000 73.740 0.003 0.003 313 100.000 51.550 0.006 0.004 313 100.000 34.760 0.136 0.007 313 100.000 20.010 0.022 0.006 313 99.770 11.650 2839.833 5.115
314 100.000 73.690 0.002 0.003 314 100.000 51.580 0.057 0.005 314 100.000 34.740 0.015 0.005 314 100.000 20.040 0.020 0.006 314 99.750 11.860 2276.101 4.333
315 100.000 73.750 0.005 0.003 315 100.000 51.580 0.004 0.004 315 100.000 34.770 0.012 0.005 315 100.000 20.060 0.056 0.006 315 99.790 11.820 2699.439 4.877
316 100.000 73.810 0.008 0.003 316 100.000 51.570 0.002 0.003 316 100.000 34.770 0.022 0.006 316 100.000 20.020 0.022 0.006 316 99.640 11.960 2705.501 4.697
317 100.000 73.820 0.002 0.003 317 100.000 51.570 0.005 0.004 317 100.000 34.810 0.011 0.005 317 100.000 19.950 0.016 0.005 317 99.870 12.100 2101.086 4.013
318 100.000 73.840 0.004 0.003 318 100.000 51.590 0.005 0.004 318 100.000 34.820 0.022 0.005 318 100.000 20.020 0.017 0.005 318 99.910 11.880 1176.592 2.734
319 100.000 73.790 0.002 0.003 319 100.000 51.620 0.025 0.004 319 100.000 34.800 0.007 0.005 319 100.000 20.050 0.006 0.004 319 99.790 12.020 1714.699 3.343
320 100.000 73.770 0.009 0.004 320 100.000 51.600 0.004 0.004 320 100.000 34.760 0.066 0.007 320 100.000 19.990 0.017 0.005 320 99.830 11.850 1511.044 3.038
321 100.000 73.760 0.001 0.003 321 100.000 51.630 0.002 0.003 321 100.000 34.810 0.015 0.006 321 100.000 20.070 0.219 0.009 321 99.840 11.710 1100.937 2.336
322 100.000 73.770 0.003 0.003 322 100.000 51.640 0.025 0.004 322 100.000 34.790 0.010 0.005 322 100.000 20.110 0.033 0.006 322 99.910 11.930 1228.586 2.580
323 100.000 73.800 0.003 0.003 323 100.000 51.610 0.005 0.004 323 100.000 34.780 0.218 0.008 323 100.000 20.090 0.541 0.008 323 99.920 12.360 1246.837 2.552
324 100.000 73.810 0.002 0.003 324 100.000 51.660 0.003 0.003 324 100.000 34.770 0.011 0.005 324 100.000 20.130 0.093 0.007 324 99.880 11.940 1300.418 2.646
325 100.000 73.770 0.002 0.003 325 100.000 51.650 0.003 0.003 325 100.000 34.770 0.008 0.004 325 100.000 20.110 0.007 0.004 325 99.950 12.520 799.814 1.885
326 100.000 73.750 0.002 0.003 326 100.000 51.710 0.005 0.004 326 100.000 34.770 0.005 0.004 326 100.000 20.110 0.035 0.006 326 99.990 12.200 477.273 1.284
327 100.000 73.790 0.006 0.003 327 100.000 51.700 0.003 0.003 327 100.000 34.760 0.004 0.004 327 100.000 20.080 0.226 0.008 327 99.960 12.140 352.565 0.991
328 100.000 73.810 0.002 0.003 328 100.000 51.650 0.033 0.004 328 100.000 34.770 0.005 0.004 328 100.000 20.100 0.023 0.005 328 99.990 12.170 252.681 0.798
329 100.000 73.800 0.004 0.003 329 100.000 51.700 0.010 0.004 329 100.000 34.820 0.009 0.005 329 100.000 20.080 0.011 0.004 329 100.000 12.020 156.508 0.546
330 100.000 73.810 0.001 0.003 330 100.000 51.720 0.498 0.007 330 100.000 34.790 0.008 0.004 330 100.000 20.090 0.015 0.005 330 99.990 12.180 232.394 0.654
331 100.000 73.810 0.002 0.003 331 100.000 51.550 0.043 0.005 331 100.000 34.790 0.011 0.005 331 100.000 20.100 0.015 0.005 331 100.000 11.850 88.446 0.376
332 100.000 73.790 0.001 0.003 332 100.000 51.610 0.008 0.004 332 100.000 34.770 0.005 0.004 332 100.000 20.180 0.010 0.004 332 100.000 12.120 67.517 0.247
333 100.000 73.800 0.003 0.003 333 100.000 51.670 0.014 0.004 333 100.000 34.790 0.004 0.004 333 100.000 20.180 0.020 0.004 333 100.000 12.350 47.760 0.233
334 100.000 73.780 0.013 0.004 334 100.000 51.670 0.007 0.004 334 100.000 34.770 0.004 0.004 334 100.000 20.030 5.357 0.021 334 100.000 12.110 30.400 0.174
335 100.000 73.830 0.004 0.003 335 100.000 51.710 0.006 0.003 335 100.000 34.780 0.010 0.005 335 100.000 20.020 0.057 0.007 335 100.000 12.290 4.647 0.083
336 100.000 73.780 0.002 0.003 336 100.000 51.700 0.004 0.003 336 100.000 34.780 0.005 0.004 336 100.000 20.060 0.118 0.008 336 100.000 12.460 16.748 0.090
337 100.000 73.780 0.002 0.003 337 100.000 51.530 0.207 0.006 337 100.000 34.790 0.013 0.005 337 100.000 20.070 0.030 0.006 337 100.000 12.220 6.176 0.072
338 100.000 73.800 0.001 0.003 338 100.000 51.580 0.005 0.003 338 100.000 34.810 0.008 0.004 338 100.000 20.070 0.010 0.005 338 100.000 12.340 15.402 0.079
339 100.000 73.760 0.004 0.003 339 100.000 51.620 0.006 0.004 339 100.000 34.770 0.023 0.005 339 100.000 20.020 0.021 0.005 339 100.000 12.390 7.791 0.066
340 100.000 73.790 0.002 0.003 340 100.000 51.610 0.020 0.004 340 100.000 34.800 0.019 0.005 340 100.000 20.040 0.028 0.006 340 100.000 12.560 12.231 0.066
341 100.000 73.790 0.001 0.003 341 100.000 51.660 0.005 0.004 341 100.000 34.770 0.039 0.005 341 100.000 20.110 0.052 0.006 341 100.000 12.430 2.458 0.049
342 100.000 73.790 0.003 0.003 342 100.000 51.650 0.102 0.005 342 100.000 34.770 0.018 0.004 342 100.000 20.150 0.022 0.005 342 100.000 12.380 15.058 0.061
343 100.000 73.800 0.001 0.003 343 100.000 51.650 0.006 0.003 343 100.000 34.800 0.004 0.004 343 100.000 20.110 0.007 0.004 343 100.000 12.360 75.069 0.210
344 100.000 73.750 0.002 0.003 344 100.000 51.690 0.004 0.004 344 100.000 34.750 0.007 0.004 344 100.000 20.130 0.586 0.010 344 100.000 12.100 29.808 0.109
345 100.000 73.750 0.002 0.003 345 100.000 51.720 0.013 0.004 345 100.000 34.750 0.004 0.004 345 100.000 20.060 0.007 0.004 345 100.000 12.320 11.962 0.085
346 100.000 73.740 0.009 0.004 346 100.000 51.690 0.013 0.004 346 100.000 34.770 0.009 0.004 346 100.000 20.080 0.032 0.006 346 100.000 12.360 6.715 0.060
347 100.000 73.780 0.002 0.003 347 100.000 51.700 0.005 0.003 347 100.000 34.800 0.010 0.005 347 100.000 20.150 0.015 0.005 347 100.000 12.270 3.775 0.053
348 100.000 73.770 0.015 0.003 348 100.000 51.700 0.022 0.004 348 100.000 34.770 0.011 0.004 348 100.000 20.120 0.045 0.005 348 100.000 12.350 7.048 0.047
349 100.000 73.720 0.002 0.003 349 100.000 51.710 0.006 0.004 349 100.000 34.780 0.011 0.005 349 100.000 20.130 0.016 0.005 349 100.000 12.180 10.643 0.052
350 100.000 73.740 0.004 0.003 350 100.000 51.690 0.008 0.003 350 100.000 34.820 0.055 0.006 350 100.000 20.130 0.067 0.006 350 100.000 12.250 2.693 0.048
351 100.000 73.740 0.002 0.003 351 100.000 51.710 0.002 0.003 351 100.000 34.770 0.019 0.005 351 100.000 20.090 0.035 0.006 351 100.000 12.170 2.449 0.035
352 100.000 73.730 0.005 0.003 352 100.000 51.690 0.022 0.004 352 100.000 34.760 0.025 0.005 352 100.000 20.140 0.029 0.005 352 100.000 12.260 0.492 0.026
353 100.000 73.700 0.001 0.003 353 100.000 51.680 0.002 0.003 353 100.000 34.750 0.005 0.004 353 100.000 20.110 0.013 0.004 353 100.000 12.190 0.583 0.027
354 100.000 73.750 0.002 0.003 354 100.000 51.700 0.008 0.003 354 100.000 34.750 0.015 0.004 354 100.000 20.120 0.173 0.006 354 100.000 12.410 16.416 0.042
355 100.000 73.780 0.005 0.003 355 100.000 51.680 0.007 0.003 355 100.000 34.730 0.005 0.004 355 100.000 20.090 0.033 0.005 355 100.000 12.230 4.054 0.043
356 100.000 73.760 0.002 0.003 356 100.000 51.690 0.004 0.003 356 100.000 34.770 0.009 0.004 356 100.000 20.120 0.013 0.004 356 100.000 12.190 0.699 0.025
357 100.000 73.740 0.002 0.003 357 100.000 51.680 0.012 0.004 357 100.000 34.750 0.148 0.007 357 100.000 20.150 0.078 0.005 357 100.000 12.160 0.500 0.022
358 100.000 73.700 0.005 0.003 358 100.000 51.670 0.002 0.003 358 100.000 34.750 0.004 0.003 358 100.000 20.150 0.012 0.004 358 100.000 12.260 0.253 0.017
359 100.000 73.690 0.002 0.003 359 100.000 51.650 0.003 0.003 359 100.000 34.730 0.006 0.004 359 100.000 20.170 0.024 0.005 359 100.000 12.200 4.221 0.026
360 100.000 73.710 0.001 0.003 360 100.000 51.670 0.009 0.004 360 100.000 34.710 0.008 0.004 360 100.000 20.170 0.006 0.004 360 100.000 12.220 1.659 0.023
361 100.000 73.710 0.001 0.002 361 100.000 51.670 0.014 0.003 361 100.000 34.740 0.013 0.004 361 100.000 20.090 0.084 0.005 361 100.000 12.050 11.405 0.049
362 100.000 73.770 0.011 0.003 362 100.000 51.650 0.004 0.003 362 100.000 34.770 0.011 0.004 362 100.000 20.130 0.006 0.004 362 100.000 12.180 0.441 0.020
363 100.000 73.750 0.012 0.003 363 100.000 51.650 0.006 0.003 363 100.000 34.780 0.009 0.004 363 100.000 20.170 0.017 0.004 363 100.000 12.110 0.129 0.014
364 100.000 73.780 0.008 0.003 364 100.000 51.680 0.002 0.003 364 100.000 34.750 0.007 0.004 364 100.000 20.180 0.013 0.004 364 100.000 12.070 0.374 0.017
365 100.000 73.780 0.005 0.003 365 100.000 51.670 0.003 0.003 365 100.000 34.740 0.009 0.004 365 100.000 20.170 0.007 0.004 365 100.000 12.000 0.152 0.014
366 100.000 73.810 0.003 0.003 366 100.000 51.660 0.005 0.003 366 100.000 34.770 0.013 0.004 366 100.000 20.170 0.024 0.005 366 100.000 12.000 0.279 0.016
367 100.000 73.840 0.003 0.003 367 100.000 51.640 0.005 0.003 367 100.000 34.740 0.014 0.004 367 100.000 20.150 0.011 0.004 367 100.000 11.990 0.293 0.014
368 100.000 73.840 0.002 0.003 368 100.000 51.690 0.009 0.003 368 100.000 34.870 0.667 0.008 368 100.000 20.170 0.024 0.005 368 100.000 12.030 0.511 0.016
369 100.000 73.820 0.005 0.003 369 100.000 51.700 0.004 0.003 369 100.000 34.840 0.009 0.004 369 100.000 20.130 0.043 0.005 369 100.000 12.020 0.159 0.012
370 100.000 73.800 0.001 0.002 370 100.000 51.680 0.003 0.003 370 100.000 34.870 0.006 0.004 370 100.000 20.200 0.105 0.006 370 100.000 12.050 0.357 0.013
371 100.000 73.780 0.005 0.003 371 100.000 51.640 0.004 0.003 371 100.000 34.830 0.012 0.004 371 100.000 20.200 0.119 0.007 371 100.000 12.120 0.289 0.012
372 100.000 73.770 0.002 0.002 372 100.000 51.660 0.007 0.003 372 100.000 34.850 0.007 0.004 372 100.000 20.160 0.019 0.004 372 100.000 12.080 0.439 0.014
373 100.000 73.750 0.003 0.002 373 100.000 51.660 0.002 0.003 373 100.000 34.810 0.004 0.004 373 100.000 20.160 0.009 0.004 373 100.000 12.100 0.119 0.011
374 100.000 73.760 0.002 0.003 374 100.000 51.690 0.005 0.003 374 100.000 34.860 0.099 0.006 374 100.000 20.190 0.007 0.004 374 100.000 12.120 0.054 0.008
375 100.000 73.750 0.001 0.002 375 100.000 51.650 0.010 0.003 375 100.000 34.850 0.003 0.003 375 100.000 20.210 0.046 0.005 375 100.000 12.080 0.110 0.010
376 100.000 73.780 0.002 0.003 376 100.000 51.640 0.005 0.003 376 100.000 34.810 0.016 0.004 376 100.000 20.200 0.016 0.004 376 100.000 12.110 0.188 0.009
377 100.000 73.770 0.002 0.003 377 100.000 51.660 0.004 0.003 377 100.000 34.790 0.007 0.004 377 100.000 20.110 0.047 0.005 377 100.000 11.930 0.547 0.011
378 100.000 73.760 0.001 0.002 378 100.000 51.670 0.002 0.003 378 100.000 34.810 0.008 0.004 378 100.000 20.150 0.018 0.004 378 100.000 11.950 2.419 0.017
379 100.000 73.740 0.001 0.003 379 100.000 51.680 0.006 0.003 379 100.000 34.790 0.007 0.004 379 100.000 20.130 0.004 0.003 379 100.000 11.940 0.280 0.013
380 100.000 73.750 0.001 0.002 380 100.000 51.680 0.002 0.003 380 100.000 34.900 0.106 0.005 380 100.000 20.170 0.291 0.006 380 100.000 11.940 0.422 0.013
381 100.000 73.730 0.008 0.003 381 100.000 51.680 0.004 0.003 381 100.000 34.830 0.191 0.006 381 100.000 20.140 0.046 0.005 381 100.000 12.020 1.558 0.014
382 100.000 73.750 0.002 0.003 382 100.000 51.680 0.012 0.003 382 100.000 34.810 0.003 0.003 382 100.000 20.140 0.007 0.004 382 100.000 12.080 0.175 0.010
383 100.000 73.730 0.008 0.003 383 100.000 51.660 0.184 0.005 383 100.000 34.760 0.006 0.004 383 100.000 20.110 0.011 0.003 383 100.000 12.030 2.575 0.018
384 100.000 73.730 0.001 0.002 384 100.000 51.590 0.027 0.004 384 100.000 34.770 0.007 0.004 384 100.000 20.130 0.004 0.003 384 100.000 12.060 0.327 0.013
385 100.000 73.740 0.001 0.002 385 100.000 51.630 0.011 0.004 385 100.000 34.760 0.003 0.003 385 100.000 20.160 0.029 0.004 385 100.000 12.010 0.107 0.010
386 100.000 73.770 0.002 0.003 386 100.000 51.660 0.003 0.003 386 100.000 34.810 0.006 0.004 386 100.000 20.130 0.035 0.005 386 100.000 12.010 0.815 0.016
387 100.000 73.740 0.002 0.002 387 100.000 51.640 0.003 0.003 387 100.000 34.770 0.002 0.003 387 100.000 20.150 0.026 0.005 387 100.000 12.010 0.076 0.009
388 100.000 73.660 0.092 0.004 388 100.000 51.620 0.003 0.003 388 100.000 34.740 0.019 0.004 388 100.000 20.120 0.540 0.007 388 100.000 12.030 0.247 0.012
389 100.000 73.690 0.003 0.003 389 100.000 51.610 0.004 0.003 389 100.000 34.740 0.071 0.004 389 100.000 20.050 0.013 0.004 389 100.000 11.920 0.446 0.013
390 100.000 73.710 0.004 0.003 390 100.000 51.640 0.003 0.003 390 100.000 34.760 0.013 0.004 390 100.000 20.030 0.025 0.004 390 100.000 12.020 0.097 0.010
391 100.000 73.730 0.002 0.003 391 100.000 51.670 0.004 0.003 391 100.000 34.760 0.002 0.003 391 100.000 20.000 0.018 0.004 391 100.000 12.030 0.035 0.008
392 100.000 73.740 0.002 0.002 392 100.000 51.670 0.003 0.003 392 100.000 34.730 0.008 0.004 392 100.000 20.030 0.185 0.005 392 100.000 12.030 0.076 0.008
393 100.000 73.770 0.001 0.002 393 100.000 51.670 0.004 0.003 393 100.000 34.690 0.005 0.004 393 100.000 20.040 0.010 0.003 393 100.000 11.910 1.418 0.014
394 100.000 73.760 0.003 0.003 394 100.000 51.600 0.031 0.004 394 100.000 34.720 0.009 0.004 394 100.000 20.110 0.273 0.005 394 100.000 11.960 1.763 0.017
395 100.000 73.740 0.002 0.003 395 100.000 51.590 0.017 0.003 395 100.000 34.740 0.011 0.004 395 100.000 20.080 0.269 0.007 395 100.000 11.970 0.055 0.009
396 100.000 73.780 0.004 0.003 396 100.000 51.620 0.026 0.003 396 100.000 34.810 0.021 0.003 396 100.000 20.110 0.010 0.004 396 100.000 11.940 0.411 0.010
397 100.000 73.830 0.001 0.002 397 100.000 51.620 0.002 0.003 397 100.000 34.800 0.009 0.004 397 100.000 20.100 0.039 0.005 397 100.000 11.960 0.307 0.009
398 100.000 73.760 0.005 0.003 398 100.000 51.610 0.003 0.003 398 100.000 34.760 0.006 0.004 398 100.000 20.080 0.009 0.003 398 100.000 11.940 0.210 0.011
399 100.000 73.790 0.002 0.003 399 100.000 51.600 0.015 0.003 399 100.000 34.780 0.006 0.004 399 100.000 20.140 0.011 0.004 399 100.000 11.910 0.050 0.008


==> data/Bound.csv <==
wth,gap1,g1_error,b1,b1_error,noise2,gap2,g2_error,b2,b2_error,flt,gap3,g3_error,b3,b3_error,noise4,gap4,g4_error,b4,b4_error,mbatch,mv1,mv1_error,mh1,mh1_error,mv2,mv2_error,mh2,mh2_error,mv3,mv3_error,mh3,mh3_error,cbatch,cv1,cv1_error,ch1,ch1_error,cv2,cv2_error,ch2,ch2_error,cv3,cv3_error,ch3,ch3_error
32,0.293666667,0.033545988,120.801,9.156425701,0,0.075333333,0.00305505,38.241,11.02289833,8,4.278,0.125047991,821.46,74.79804276,0,2.247,0.048774994,279.674,80.91475152,15,0.001826667,5.77E-06,2.838333333,0.124741065,0.00458,4.00E-05,1.511,0.081688432,0.009216667,0.00022301,0.851,0.141566239,60,0.00592,8.49E-05,46.565,13.21582574,0.008895,0.00013435,24.6405,6.114352337,0.02443,7.07E-05,5.7745,1.417749096
64,0.131666667,0.006658328,66.208,12.20738933,0.2,3.984666667,0.071807613,526.52,20.59182889,16,3.161333333,0.039715656,727.579,63.70102948,0.2,4.527666667,0.914597908,395.704,61.46128155,60,0.00095,0,4.082,0.202346238,0.00212,0,2.648333333,0.242137014,0.003096667,1.15E-05,2.224333333,0.079355739,120,0.004155,0.000106066,139.603,13.67827358,0.006185,0.000148492,50.0525,8.730647427,0.01514,5.66E-05,11.6435,1.207182287
128,0.101333333,0.001527525,48.158,4.023860707,0.4,9.522666667,0.104332801,1569.518,100.4768006,32,2.544,0.036097091,533.532,70.77701737,0.4,7.842666667,0.161016562,566.397,46.2616,120,0.00067,0,5.013333333,0.338579877,0.001496667,5.77E-06,2.945,0.049487372,0.002113333,5.77E-06,2.655,0.217584466,240,0.00307,2.83E-05,321.3865,23.70858327,0.004165,6.36E-05,147.3535,16.49043724,0.010225,0.000233345,38.766,8.524879354
256,0.083666667,0.002516611,41.717,8.008544004,0.6,17.40466667,1.013281961,2369.283,180.9536351,64,2.304666667,0.060994535,412.752,60.66303042,0.6,9.252,0.133502809,917.294,90.6618145,,,,,,,,,,,,,,,,,,,,,,,,,,
512,0.075666667,0.00321455,38.241,11.02289833,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> data/CNN_var_sen_std05.txt <==
epoch Ours1 Ours2 Neu
0 6.75982 3.38377 6.77574
1 10.03665 5.02255 10.07553
2 12.99002 6.499765 13.08095
3 15.83387 7.92204 16.03363
4 18.53947 9.27535 18.95254
5 21.12919 10.570645 21.93324
6 23.65393 11.833665 25.15314
7 26.12752 13.07132 28.82214
8 28.54434 14.28046 33.19651
9 30.86802 15.4428 38.53273
10 33.10955 16.56409 45.32469
11 35.26831 17.644045 53.98781
12 37.35387 18.68717 65.11219
13 39.38383 19.70238 79.26325
14 41.34619 20.684165 97.05564
15 43.25747 21.640045 118.99825
16 45.12455 22.57392 145.80868
17 46.9425 23.483495 178.2727
18 48.72974 24.377345 217.18593
19 50.48797 25.256945 263.35878
20 52.19287 26.10981 317.19202
21 53.86984 26.948595 380.23244
22 55.50924 27.76847 453.41556
23 57.13252 28.580405 537.80265
24 58.72529 29.3771 634.4219
25 60.29251 30.161035 744.55877
26 61.82703 30.9285 870.51465
27 63.35405 31.69243 1012.33086
28 64.8494 32.440525 1171.74595
29 66.32935 33.18079 1351.13007
30 67.79694 33.914965 1550.69379
31 69.24715 34.640395 1773.12982
32 70.68065 35.357435 2021.14902
33 72.09486 36.06486 2294.54944
34 73.50408 36.769845 2599.31233
35 74.89343 37.464825 2932.92857
36 76.27377 38.15538 3298.27501
37 77.63657 38.837035 3700.72453
38 78.99762 39.517835 4140.44692
39 80.34274 40.190705 4622.09477
40 81.67606 40.857535 5144.69161
41 83.00381 41.52168 5713.36578
42 84.31489 42.17773 6335.40052
43 85.62363 42.83236 7006.44426
44 86.91885 43.480225 7724.95354
45 88.20913 44.125845 8506.65566
46 89.48656 44.76482 9346.17759
47 90.76374 45.40349 10244.91914
48 92.03336 46.03873 11213.65084
49 93.29165 46.668195 12250.16327
50 94.54527 47.29527 13362.19602
51 95.79482 47.920275 14558.61175
52 97.03606 48.541055 15830.18651
53 98.27462 49.160495 17192.87027
54 99.50975 49.77842 18645.15121
55 100.73723 50.39243 20196.31498
56 101.95413 51.001165 21846.86092
57 103.17381 51.61117 23593.41575
58 104.39193 52.22051 25447.61347
59 105.59753 52.82358 27416.49486
60 106.80433 53.427195 29491.30017
61 108.00818 54.029195 31689.0425
62 109.20325 54.627065 34026.817
63 110.39005 55.22066 36485.10654
64 111.57421 55.81301 39097.92009
65 112.75492 56.40357 41836.68206
66 113.92748 56.990155 44744.25294
67 115.09832 57.57574 47787.74814
68 116.26767 58.16067 50988.81492
69 117.43185 58.74298 54366.09581
70 118.59044 59.32247 57904.892
71 119.75057 59.902585 61634.91902
72 120.90288 60.479015 65538.74578
73 122.04931 61.05245 69603.6533
74 123.19878 61.627425 73896.57646
75 124.34479 62.20094 78396.19723
76 125.48846 62.773025 83120.67089
77 126.62529 63.3415 88012.24296
78 127.76202 63.91014 93146.89868
79 128.89742 64.478065 98535.83712
80 130.02344 65.04133 104138.768
81 131.15146 65.605635 110005.2917
82 132.28035 66.17038 116107.5507
83 133.3983 66.729635 122484.462
84 134.52144 67.29156 129131.3752
85 135.6335 67.84772 136067.4849
86 136.74611 68.40424 143284.8498
87 137.855 68.959035 150810.6834
88 138.96846 69.515995 158638.06
89 140.07478 70.069345 166753.1673
90 141.17853 70.6213 175194.6737
91 142.28204 71.173405 183969.2201
92 143.38315 71.724045 193092.7672
93 144.48125 72.27329 202552.9784
94 145.5748 72.820195 212350.1575
95 146.6683 73.367145 222588.0357
96 147.7601 73.913375 233149.6677
97 148.8486 74.457845 244060.2845
98 149.93163 74.999525 255413.8714
99 151.01782 75.542725 267139.5414
100 152.10043 76.084195 279275.0959
101 153.17792 76.62317 291885.5031
102 154.25816 77.163465 304873.1822
103 155.33022 77.69969 318418.3019
104 156.40683 78.2381 332338.9534
105 157.4744 78.772175 346717.824
106 158.54256 79.306445 361627.5324
107 159.60983 79.84036 377022.4457

==> data/CNN_var_sen_std06.txt <==
epoch Ours1 Ours2 Neu
0 67.59842 33.83785 67.68242
1 100.3464 50.2154 100.44934
2 129.87511 64.985085 130.00675
3 158.28452 79.19324 158.4478
4 185.32896 92.72061 185.53522
5 211.2381 105.67952 211.49453
6 236.49345 118.313625 236.81446
7 261.2485 130.699745 261.65116
8 285.41031 142.78786 285.90542
9 308.65842 154.416955 309.25458
10 331.06348 165.62471 331.77536
11 352.67188 176.43474 353.51533
12 373.52124 186.86281 374.50653
13 393.79834 197.00369 394.93942
14 413.41229 206.81685 414.7357
15 432.52951 216.377795 434.04486
16 451.16699 225.699975 452.89526
17 469.31433 234.77958 471.28135
18 487.15921 243.70431 489.37864
19 504.69513 252.47728 507.19474
20 521.68927 260.978225 524.48438
21 538.43146 269.352215 541.54303
22 554.8017 277.539155 558.24709
23 571.03918 285.66076 574.84946
24 586.96826 293.62834 591.16449
25 602.61823 301.456585 607.22659
26 617.93689 309.11794 622.97534
27 633.18298 316.74525 638.68973
28 648.12231 324.219135 654.11937
29 662.92108 331.62147 669.43735
30 677.59155 338.96046 684.65762
31 692.10962 346.222595 699.75339
32 706.41168 353.376665 714.66568
33 720.51538 360.431745 729.40704
34 734.56787 367.46158 744.14032
35 748.40802 374.384605 758.68984
36 762.18567 381.27743 773.21838
37 775.78149 388.077805 787.59943
38 789.3559 394.867935 802.00697
39 802.77521 401.58061 816.29838
40 816.07269 408.2311 830.50488
41 829.32922 414.86201 844.72301
42 842.42291 421.41424 858.83418
43 855.47034 427.940295 872.94322
44 868.37482 434.39484 886.95198
45 881.24933 440.836975 900.99565
46 893.99768 447.213835 914.96595
47 906.74451 453.58794 928.98725
48 919.41449 459.927185 943.0062
49 931.96735 466.20696 956.96717
50 944.45984 472.455825 970.93601
51 956.9256 478.69069 984.96478
52 969.29382 484.87667 998.96001
53 981.64453 491.0536 1013.01885
54 993.95154 497.210365 1027.13301
55 1006.19885 503.336865 1041.27287
56 1018.32043 509.40039 1055.37417
57 1030.47131 515.47711 1069.5992
58 1042.62512 521.556915 1083.94105
59 1054.66748 527.581025 1098.27587
60 1066.69702 533.59806 1112.70869
61 1078.6908 539.59547 1127.22237
62 1090.59509 545.55114 1141.76776
63 1102.42993 551.470375 1156.35662
64 1114.24036 557.378265 1171.07281
65 1126.00012 563.26034 1185.87644
66 1137.67725 569.10153 1200.7396
67 1149.34802 574.938875 1215.74613
68 1160.99829 580.76659 1230.88526
69 1172.60046 586.569535 1246.14388
70 1184.16516 592.354135 1261.55264
71 1195.73999 598.14193 1277.14476
72 1207.22949 603.88957 1292.83435
73 1218.65051 609.602245 1308.63651
74 1230.11145 615.335045 1324.69793
75 1241.53027 621.049235 1340.95881
76 1252.90283 626.738145 1357.40102
77 1264.21082 632.392635 1373.96579
78 1275.526 638.05302 1390.83413
79 1286.8197 643.702255 1407.92047
80 1298.02625 649.30833 1425.15739
81 1309.24927 654.922455 1442.73571
82 1320.48511 660.544065 1460.57499
83 1331.61792 666.112925 1478.5969
84 1342.7854 671.700185 1496.97555
85 1353.85669 677.23707 1515.58164
86 1364.93347 682.777735 1534.53375
87 1375.96899 688.29868 1553.7918
88 1387.0564 693.844545 1573.4318
89 1398.06946 699.35285 1593.37225
90 1409.06213 704.85013 1613.68287
91 1420.047 710.346125 1634.41193
92 1431.03198 715.839435 1655.52459
93 1441.97424 721.312955 1677.01084
94 1452.85413 726.75376 1698.85538
95 1463.74646 732.20213 1721.22564
96 1474.60767 737.635905 1744.0073
97 1485.46399 743.066525 1767.23807
98 1496.27051 748.47105 1790.96865
99 1507.07324 753.87341 1815.16352
100 1517.85815 759.267935 1839.82804
101 1528.60059 764.64129 1865.09719
102 1539.36548 770.02541 1890.86182
103 1550.03613 775.362835 1917.16976
104 1560.78418 780.73762 1944.19292
105 1571.448 786.07274 1971.70191
106 1582.10339 791.40277 1999.82695
107 1592.73669 796.721965 2028.56174
108 1603.35071 802.02913 2057.90322
109 1613.91553 807.314315 2087.9185
110 1624.46143 812.58815 2118.59808
111 1634.97937 817.85146 2149.91416
112 1645.46521 823.09701 2182.02048
113 1655.9574 828.34503 2214.86349
114 1666.38074 833.55896 2248.4452
115 1676.81311 838.77651 2282.761
116 1687.21216 843.97699 2317.84638
117 1697.56482 849.15612 2353.75385
118 1707.90381 854.327965 2390.44463
119 1718.24854 859.501905 2428.06527
120 1728.55188 864.65454 2466.5099
121 1738.85498 869.80764 2505.87689
122 1749.07288 874.919535 2546.14028
123 1759.33423 880.050925 2587.34017
124 1769.53967 885.15661 2629.61721
125 1779.70605 890.242645 2672.71128
126 1789.8866 895.33576 2716.9128
127 1800.04443 900.41662 2762.08926
128 1810.18213 905.488265 2808.30006
129 1820.30261 910.55056 2855.63345
130 1830.38123 915.59158 2904.11741
131 1840.44897 920.62743 2953.75765
132 1850.4801 925.646465 3004.37522
133 1860.50952 930.663315 3056.05075
134 1870.51721 935.669895 3108.80268
135 1880.47681 940.651115 3162.87115
136 1890.46155 945.645985 3218.06036
137 1900.38538 950.610445 3274.46087
138 1910.29456 955.56742 3332.12658
139 1920.1366 960.49006 3391.11311
140 1929.92627 965.38663 3451.03207
141 1939.72144 970.289125 3512.68294
142 1949.49207 975.177835 3576.03826
143 1959.23999 980.0548 3640.1934
144 1969.00208 984.940555 3706.28647
145 1978.75269 989.81736 3773.27449
146 1988.49353 994.69185 3841.7617
147 1998.14758 999.52066 3911.50937
148 2007.81177 1004.35466 3983.00964

==> data/MLP.txt <==
epoch1 TrAcc1 TsAcc1 GVar1 Gnorm1 epoch2 TrAcc2 TsAcc2 GVar2 Gnorm2 epoch3 TrAcc3 TsAcc3 GVar3 Gnorm3 epoch0 TrAcc0 TsAcc0 GVar0 Gnorm0
0 78.250 77.870 218.437 1.989 0 60.670 59.550 246.618 2.113 0 43.350 43.400 231.445 2.046 0 96.990 96.320 110.599 1.376
1 79.640 79.030 176.951 1.756 1 61.700 60.460 190.093 1.827 1 44.010 43.780 173.001 1.740 1 98.310 97.530 57.651 0.944
2 80.210 79.350 179.412 1.763 2 61.940 60.480 195.807 1.847 2 44.510 43.790 178.670 1.762 2 98.870 97.790 43.464 0.789
3 80.660 79.340 188.863 1.806 3 62.540 60.540 206.560 1.892 3 45.040 43.730 193.171 1.825 3 99.360 98.040 35.721 0.694
4 80.400 78.610 199.163 1.847 4 62.680 60.200 222.860 1.962 4 45.110 43.110 210.078 1.903 4 99.640 98.210 27.053 0.586
5 81.150 79.340 213.179 1.914 5 63.030 60.150 241.479 2.038 5 45.370 42.000 230.907 1.995 5 99.700 98.150 18.937 0.471
6 81.410 79.050 228.529 1.975 6 63.520 60.000 263.090 2.129 6 46.480 42.810 252.275 2.084 6 99.850 98.240 14.525 0.407
7 81.700 78.830 244.978 2.051 7 63.790 59.530 284.719 2.213 7 47.170 42.590 274.797 2.174 7 99.880 98.190 10.535 0.333
8 81.920 78.630 261.676 2.114 8 64.410 59.330 305.651 2.297 8 47.950 42.450 302.010 2.275 8 99.950 98.220 6.924 0.267
9 82.190 78.430 276.751 2.174 9 64.940 58.640 329.033 2.379 9 48.840 41.090 325.036 2.361 9 99.970 98.100 4.664 0.216
10 82.580 78.010 292.780 2.235 10 65.710 58.590 353.113 2.461 10 49.240 41.180 351.564 2.458 10 99.980 98.280 3.567 0.187
11 83.240 77.740 307.395 2.292 11 66.040 57.930 373.824 2.537 11 50.480 40.080 373.459 2.532 11 99.990 98.290 2.402 0.152
12 83.850 77.170 320.769 2.340 12 66.880 56.590 396.006 2.608 12 51.690 38.910 396.437 2.612 12 99.990 98.290 1.658 0.128
13 84.360 77.260 334.909 2.389 13 67.830 56.360 415.745 2.671 13 52.420 37.980 423.317 2.693 13 100.000 98.210 1.227 0.113
14 84.580 76.760 347.506 2.430 14 68.580 56.260 433.881 2.731 14 53.500 37.620 441.173 2.754 14 100.000 98.270 0.983 0.101
15 85.050 77.080 357.373 2.467 15 68.790 56.350 451.563 2.781 15 53.930 36.870 467.460 2.832 15 100.000 98.270 0.734 0.089
16 85.070 73.680 368.935 2.504 16 69.970 55.000 472.896 2.851 16 55.420 36.520 488.145 2.894 16 100.000 98.290 0.632 0.082
17 86.120 75.060 378.566 2.543 17 71.060 54.960 487.530 2.889 17 56.350 35.650 498.993 2.923 17 100.000 98.270 0.549 0.075
18 86.700 75.860 382.324 2.544 18 71.050 54.070 500.585 2.931 18 56.830 35.370 521.757 2.993 18 100.000 98.220 0.418 0.069
19 87.330 74.720 387.161 2.566 19 72.000 53.390 515.106 2.974 19 58.130 34.870 536.991 3.035 19 100.000 98.270 0.375 0.064
20 87.390 73.940 395.796 2.591 20 72.440 52.420 525.877 3.004 20 58.290 34.420 549.990 3.072 20 100.000 98.190 0.299 0.059
21 87.910 73.900 402.712 2.614 21 73.410 52.590 537.112 3.032 21 60.360 35.050 566.265 3.114 21 100.000 98.300 0.278 0.057
22 88.860 73.060 398.119 2.598 22 74.260 52.170 545.735 3.057 22 60.820 32.830 580.787 3.155 22 100.000 98.280 0.246 0.053
23 89.440 73.020 402.099 2.609 23 74.830 51.180 562.213 3.098 23 61.590 33.250 589.436 3.181 23 100.000 98.280 0.203 0.050
24 89.660 73.560 396.864 2.589 24 75.690 51.190 561.646 3.102 24 62.220 32.730 603.083 3.213 24 100.000 98.230 0.195 0.047
25 89.690 72.980 401.777 2.603 25 76.050 51.890 573.016 3.130 25 61.730 32.790 609.762 3.230 25 100.000 98.250 0.173 0.045
26 90.180 71.780 402.599 2.607 26 76.560 49.390 576.652 3.137 26 62.650 31.600 618.370 3.253 26 100.000 98.240 0.156 0.043
27 91.250 71.980 392.218 2.570 27 76.400 49.670 586.277 3.166 27 65.300 32.000 628.116 3.278 27 100.000 98.290 0.145 0.041
28 90.700 71.800 386.410 2.552 28 77.940 48.680 585.187 3.160 28 65.200 30.670 636.849 3.305 28 100.000 98.270 0.126 0.039
29 91.460 70.860 385.299 2.545 29 78.100 48.690 591.441 3.176 29 65.800 30.630 643.929 3.322 29 100.000 98.270 0.116 0.037
30 92.340 70.990 376.402 2.507 30 79.490 50.030 596.839 3.192 30 67.230 30.880 651.135 3.340 30 100.000 98.280 0.107 0.036
31 92.270 72.520 372.662 2.496 31 79.610 49.810 590.516 3.177 31 67.360 31.630 654.053 3.343 31 100.000 98.280 0.103 0.035
32 92.650 71.040 368.579 2.476 32 80.100 49.700 586.347 3.159 32 68.220 30.960 649.671 3.333 32 100.000 98.220 0.089 0.033
33 92.970 70.490 349.738 2.416 33 80.440 47.990 594.376 3.185 33 69.180 30.620 667.378 3.382 33 100.000 98.280 0.086 0.032
34 93.550 71.400 349.230 2.409 34 81.260 47.990 598.023 3.189 34 70.350 30.380 661.960 3.366 34 100.000 98.280 0.079 0.031
35 94.200 70.920 347.077 2.398 35 81.920 47.910 593.727 3.175 35 70.140 29.260 662.588 3.367 35 100.000 98.290 0.074 0.030
36 94.400 71.330 331.981 2.343 36 82.580 46.130 592.281 3.174 36 70.930 29.760 678.253 3.405 36 100.000 98.270 0.068 0.029
37 94.470 70.350 317.896 2.290 37 82.890 47.820 594.017 3.176 37 72.060 29.100 678.348 3.406 37 100.000 98.270 0.064 0.028
38 94.310 70.980 305.437 2.242 38 82.680 47.260 594.573 3.181 38 72.280 29.900 672.330 3.387 38 100.000 98.280 0.061 0.027
39 95.300 69.720 296.682 2.208 39 83.100 47.520 592.582 3.171 39 72.810 28.960 670.814 3.382 39 100.000 98.270 0.057 0.027
40 94.380 69.470 284.136 2.160 40 83.890 46.870 580.216 3.138 40 73.470 28.750 688.516 3.427 40 100.000 98.240 0.054 0.026
41 95.670 69.990 269.129 2.092 41 84.020 46.410 573.500 3.121 41 73.380 29.480 689.094 3.429 41 100.000 98.250 0.051 0.025
42 95.570 69.580 253.904 2.029 42 84.840 47.240 575.321 3.121 42 74.500 29.110 683.936 3.416 42 100.000 98.310 0.049 0.024
43 95.670 69.590 243.318 1.982 43 85.560 45.630 575.493 3.116 43 74.880 28.900 682.508 3.412 43 100.000 98.270 0.045 0.024
44 96.240 70.120 233.333 1.940 44 85.810 47.350 570.692 3.105 44 74.430 28.520 684.654 3.414 44 100.000 98.260 0.044 0.023
45 96.880 70.270 207.402 1.826 45 86.360 44.920 554.289 3.054 45 74.930 28.710 686.263 3.418 45 100.000 98.250 0.041 0.022
46 96.580 70.670 184.528 1.716 46 85.440 45.370 564.042 3.085 46 75.900 28.010 680.788 3.402 46 100.000 98.280 0.040 0.022
47 97.050 69.540 181.574 1.707 47 86.500 46.620 563.217 3.084 47 77.150 28.620 677.129 3.393 47 100.000 98.270 0.037 0.022
48 97.360 69.920 164.768 1.613 48 86.900 44.590 542.844 3.023 48 77.550 27.690 664.029 3.357 48 100.000 98.300 0.035 0.021
49 97.590 70.620 158.212 1.578 49 87.160 45.140 534.854 3.003 49 77.120 28.880 672.279 3.377 49 100.000 98.290 0.034 0.020
50 97.650 69.440 150.550 1.536 50 87.880 45.490 546.934 3.033 50 77.650 27.790 678.091 3.395 50 100.000 98.290 0.033 0.020
51 97.920 70.050 127.059 1.413 51 87.590 43.830 540.704 3.016 51 78.080 27.280 677.769 3.389 51 100.000 98.270 0.030 0.020
52 98.180 70.430 108.136 1.294 52 88.580 45.560 537.745 3.003 52 78.560 27.720 667.074 3.366 52 100.000 98.250 0.030 0.019
53 97.950 70.710 101.058 1.245 53 89.190 43.810 505.235 2.906 53 78.710 27.380 661.981 3.351 53 100.000 98.290 0.028 0.019
54 98.390 70.400 95.397 1.213 54 88.940 45.280 486.689 2.852 54 79.390 27.010 668.899 3.370 54 100.000 98.270 0.027 0.018
55 98.250 69.770 83.413 1.127 55 89.420 44.630 491.159 2.865 55 79.790 26.630 655.217 3.334 55 100.000 98.290 0.026 0.018
56 98.290 70.600 82.891 1.116 56 89.780 44.570 494.140 2.872 56 80.380 27.360 654.253 3.329 56 100.000 98.260 0.025 0.018
57 98.610 70.070 74.760 1.059 57 90.080 44.980 488.751 2.857 57 79.900 27.190 661.414 3.341 57 100.000 98.290 0.024 0.018
58 98.440 69.970 68.406 1.003 58 90.000 45.310 487.664 2.849 58 81.350 27.200 656.467 3.334 58 100.000 98.280 0.023 0.017
59 98.610 69.960 68.439 1.002 59 90.280 43.610 485.608 2.847 59 81.310 27.230 656.857 3.333 59 100.000 98.290 0.022 0.017
60 98.650 70.450 62.737 0.948 60 90.440 44.580 469.137 2.793 60 81.520 27.490 660.815 3.342 60 100.000 98.270 0.021 0.016
61 98.620 69.470 63.007 0.957 61 90.270 44.240 478.842 2.820 61 81.360 26.410 659.548 3.332 61 100.000 98.270 0.021 0.016
62 98.790 70.020 56.455 0.897 62 91.500 44.470 458.741 2.760 62 82.140 26.910 649.357 3.310 62 100.000 98.280 0.020 0.016
63 98.890 70.110 56.976 0.908 63 91.420 43.570 449.538 2.726 63 83.310 26.890 628.485 3.255 63 100.000 98.270 0.019 0.016
64 98.900 69.690 55.573 0.883 64 91.840 43.430 420.967 2.635 64 83.030 25.530 643.732 3.289 64 100.000 98.260 0.019 0.015
65 98.770 70.030 52.295 0.857 65 91.940 43.610 424.070 2.641 65 83.440 26.780 623.447 3.243 65 100.000 98.280 0.018 0.015
66 98.970 69.970 50.431 0.834 66 92.050 44.680 405.676 2.585 66 83.970 26.740 627.964 3.254 66 100.000 98.260 0.018 0.015
67 98.880 70.190 51.818 0.847 67 92.020 43.630 401.775 2.661 67 83.900 26.670 633.086 3.267 67 100.000 98.290 0.017 0.015
68 99.110 70.420 47.401 0.806 68 92.040 43.600 407.293 2.583 68 83.990 25.630 620.599 3.221 68 100.000 98.280 0.016 0.014
69 99.030 69.820 46.731 0.795 69 93.190 43.290 374.932 2.478 69 84.790 25.550 621.334 3.235 69 100.000 98.290 0.015 0.014
70 99.090 69.970 46.029 0.791 70 93.810 43.640 367.631 2.449 70 84.710 26.370 618.919 3.220 70 100.000 98.260 0.015 0.014
71 99.060 69.970 44.872 0.777 71 93.000 43.220 369.614 2.450 71 85.050 26.270 613.738 3.204 71 100.000 98.240 0.015 0.014
72 99.050 69.900 46.533 0.792 72 92.790 44.460 372.567 2.561 72 85.570 27.260 595.002 3.158 72 100.000 98.290 0.014 0.013
73 99.020 69.760 44.571 0.765 73 93.170 42.920 366.895 2.540 73 85.140 25.610 594.585 3.158 73 100.000 98.300 0.014 0.013
74 99.020 70.180 45.305 0.776 74 92.980 44.480 362.949 2.500 74 85.940 26.620 610.310 3.197 74 100.000 98.270 0.013 0.013
75 99.190 69.970 43.217 0.758 75 92.580 44.090 371.091 2.664 75 84.590 26.710 612.992 3.197 75 100.000 98.310 0.013 0.013
76 99.060 70.140 41.620 0.738 76 92.940 44.560 362.669 2.557 76 85.340 25.390 612.215 3.194 76 100.000 98.300 0.013 0.013
77 99.230 69.440 40.870 0.724 77 93.870 42.550 379.330 2.538 77 86.100 26.100 632.690 3.246 77 100.000 98.290 0.012 0.012
78 99.250 69.970 39.648 0.719 78 93.970 43.390 367.291 2.439 78 86.480 25.800 622.311 3.218 78 100.000 98.310 0.012 0.012
79 99.270 69.620 38.549 0.699 79 94.380 42.930 322.526 2.281 79 85.970 25.600 606.507 3.181 79 100.000 98.290 0.012 0.012
80 99.230 70.260 37.361 0.691 80 95.250 42.370 271.884 2.094 80 87.230 26.020 585.142 3.126 80 100.000 98.290 0.011 0.012
81 99.280 69.910 36.922 0.681 81 95.860 42.460 223.180 1.895 81 87.790 26.030 560.497 3.051 81 100.000 98.310 0.011 0.012
82 99.220 69.440 37.524 0.685 82 95.550 43.610 230.161 1.915 82 87.630 25.240 536.628 2.985 82 100.000 98.290 0.011 0.012
83 99.350 70.140 35.414 0.674 83 95.840 43.360 210.197 1.830 83 88.000 25.510 543.652 3.002 83 100.000 98.290 0.011 0.012
84 99.370 69.420 35.401 0.664 84 96.170 43.210 190.571 1.746 84 88.860 25.820 530.188 2.970 84 100.000 98.310 0.010 0.012
85 99.270 69.930 34.287 0.647 85 96.510 42.770 179.699 1.693 85 88.440 26.460 526.239 2.952 85 100.000 98.290 0.010 0.011
86 99.300 69.660 34.569 0.656 86 96.780 43.020 152.473 1.562 86 88.120 25.580 556.122 3.029 86 100.000 98.290 0.010 0.011
87 99.390 69.730 34.453 0.650 87 96.810 44.390 138.216 1.487 87 89.090 25.230 545.475 3.001 87 100.000 98.290 0.009 0.011
88 99.470 69.600 32.874 0.634 88 96.590 43.610 130.864 1.437 88 88.880 25.700 499.491 2.871 88 100.000 98.280 0.009 0.011
89 99.330 69.790 30.717 0.609 89 96.810 43.630 128.300 1.424 89 89.390 25.010 569.146 3.052 89 100.000 98.310 0.009 0.011
90 99.580 69.600 30.688 0.613 90 97.330 44.030 115.933 1.355 90 89.300 25.500 537.626 2.978 90 100.000 98.270 0.009 0.011
91 99.470 69.600 31.066 0.608 91 97.530 43.250 108.928 1.308 91 88.090 25.610 546.212 2.994 91 100.000 98.300 0.009 0.010
92 99.470 69.660 30.661 0.604 92 97.490 43.560 103.185 1.271 92 89.210 25.090 531.535 2.964 92 100.000 98.280 0.008 0.010
93 99.480 70.000 28.523 0.582 93 97.660 42.760 98.331 1.238 93 89.780 25.300 528.857 2.944 93 100.000 98.270 0.008 0.010
94 99.550 69.880 25.541 0.551 94 97.740 43.190 97.318 1.235 94 89.410 25.080 508.179 2.895 94 100.000 98.270 0.008 0.010
95 99.440 69.020 27.264 0.560 95 97.860 43.160 96.596 1.226 95 89.850 24.840 490.643 2.843 95 100.000 98.290 0.008 0.010
96 99.460 69.510 26.393 0.559 96 97.600 43.450 91.737 1.196 96 90.190 25.290 463.914 2.763 96 100.000 98.300 0.008 0.010
97 99.580 69.690 26.065 0.549 97 97.580 43.520 93.174 1.198 97 90.440 24.770 472.097 2.782 97 100.000 98.280 0.007 0.010
98 99.690 69.750 24.337 0.524 98 97.620 43.110 90.244 1.180 98 90.020 25.250 486.563 2.807 98 100.000 98.280 0.007 0.010
99 99.480 69.610 22.970 0.511 99 97.810 42.850 85.365 1.143 99 89.900 24.880 470.899 3.048 99 100.000 98.280 0.007 0.010
100 99.630 69.830 26.354 0.553 100 97.680 44.010 83.349 1.133 100 89.320 24.840 463.754 3.187 100 100.000 98.290 0.007 0.009
101 99.580 69.760 21.890 0.506 101 97.940 43.190 79.282 1.102 101 89.780 25.530 469.028 3.052 101 100.000 98.270 0.007 0.009
102 99.560 69.690 23.202 0.510 102 97.970 43.740 76.813 1.085 102 89.870 25.180 456.195 3.366 102 100.000 98.280 0.007 0.009
103 99.530 69.800 22.264 0.497 103 97.860 44.120 77.719 1.086 103 90.140 25.050 440.759 3.543 103 100.000 98.290 0.006 0.009
104 99.640 69.750 20.969 0.485 104 98.070 44.100 75.734 1.070 104 89.810 25.020 435.638 3.638 104 100.000 98.280 0.006 0.009
105 99.550 69.930 20.437 0.471 105 98.140 43.290 74.879 1.066 105 89.970 25.910 426.250 3.547 105 100.000 98.270 0.006 0.009
106 99.570 69.800 18.748 0.452 106 98.190 43.470 72.547 1.042 106 89.570 25.510 416.356 3.365 106 100.000 98.280 0.006 0.009
107 99.750 69.360 21.436 0.483 107 98.270 43.190 69.867 1.024 107 90.080 24.970 400.854 3.098 107 100.000 98.270 0.006 0.009
108 99.800 69.340 19.373 0.456 108 98.200 43.360 71.925 1.039 108 90.890 25.350 391.706 2.827 108 100.000 98.270 0.006 0.009
109 99.790 69.790 17.772 0.439 109 98.230 43.010 69.382 1.018 109 91.550 25.470 373.947 2.779 109 100.000 98.270 0.006 0.009
110 99.790 69.550 18.239 0.442 110 98.200 42.240 71.186 1.035 110 93.020 25.070 353.592 2.398 110 100.000 98.290 0.006 0.009
111 99.650 69.950 16.547 0.418 111 98.270 43.510 68.323 1.008 111 93.720 25.410 302.657 2.211 111 100.000 98.300 0.005 0.008
112 99.830 69.450 16.627 0.417 112 98.330 42.790 68.049 1.007 112 94.040 25.090 261.072 2.056 112 100.000 98.280 0.005 0.008
113 99.810 69.540 16.670 0.420 113 98.330 42.630 68.947 1.018 113 94.180 25.100 235.004 1.948 113 100.000 98.290 0.005 0.008
114 99.830 69.500 16.983 0.417 114 98.270 42.990 67.959 1.003 114 94.210 24.130 230.902 1.928 114 100.000 98.310 0.005 0.008
115 99.750 69.620 14.333 0.389 115 98.490 42.960 64.756 0.981 115 94.410 24.690 205.393 1.820 115 100.000 98.260 0.005 0.008
116 99.820 69.720 14.401 0.389 116 98.300 42.980 63.536 0.975 116 94.980 24.930 195.716 1.786 116 100.000 98.300 0.005 0.008
117 99.780 69.530 14.269 0.384 117 98.540 43.420 65.029 0.977 117 94.990 24.740 187.235 1.740 117 100.000 98.270 0.005 0.008
118 99.800 69.740 12.409 0.354 118 98.560 42.940 66.421 0.982 118 94.970 24.250 181.559 1.711 118 100.000 98.300 0.005 0.008
119 99.810 69.590 13.625 0.373 119 98.540 43.210 62.016 0.949 119 95.420 25.050 171.972 1.667 119 100.000 98.310 0.005 0.008
120 99.750 69.830 11.605 0.344 120 98.570 42.690 62.056 0.952 120 95.310 25.270 167.338 1.645 120 100.000 98.310 0.005 0.008
121 99.840 69.410 11.303 0.338 121 98.370 42.880 64.024 0.962 121 95.200 24.080 167.718 1.635 121 100.000 98.290 0.005 0.008
122 99.850 69.750 10.870 0.328 122 98.460 42.410 58.580 0.921 122 95.830 25.300 151.740 1.561 122 100.000 98.290 0.004 0.008
123 99.940 69.290 10.290 0.322 123 98.660 43.230 60.047 0.928 123 95.760 24.930 153.231 1.564 123 100.000 98.290 0.004 0.008
124 99.830 69.880 11.770 0.333 124 98.690 43.150 59.748 0.929 124 96.080 24.570 145.802 1.531 124 100.000 98.290 0.004 0.007
125 99.910 69.410 11.416 0.330 125 98.640 42.830 57.860 0.918 125 96.070 24.810 131.470 1.455 125 100.000 98.290 0.004 0.007
126 99.920 69.340 9.009 0.300 126 98.700 42.320 56.959 0.906 126 96.060 24.500 135.320 1.473 126 100.000 98.300 0.004 0.007
127 99.920 69.610 8.997 0.296 127 98.670 42.890 56.592 0.897 127 96.310 25.110 143.120 1.515 127 100.000 98.290 0.004 0.007
128 99.910 69.470 8.089 0.283 128 98.830 42.980 56.546 0.898 128 96.400 24.730 132.496 1.448 128 100.000 98.290 0.004 0.007
129 99.910 69.630 8.770 0.293 129 98.680 43.150 53.258 0.879 129 96.170 24.740 125.667 1.418 129 100.000 98.290 0.004 0.007
130 99.890 69.880 7.197 0.267 130 98.670 42.990 49.228 0.832 130 96.410 25.260 120.684 1.384 130 100.000 98.290 0.004 0.007
131 99.940 69.590 7.070 0.260 131 98.980 42.850 52.684 0.861 131 96.800 24.620 115.085 1.356 131 100.000 98.300 0.004 0.007
132 99.940 69.690 7.056 0.259 132 98.920 42.990 50.231 0.846 132 96.490 23.590 121.834 1.391 132 100.000 98.280 0.004 0.007
133 99.990 69.330 6.432 0.251 133 98.860 42.730 53.008 0.865 133 96.750 24.230 115.037 1.347 133 100.000 98.280 0.004 0.007
134 99.960 69.670 6.164 0.244 134 98.800 42.900 49.666 0.835 134 96.690 24.710 112.112 1.333 134 100.000 98.280 0.004 0.007
135 99.940 69.680 5.796 0.241 135 98.970 43.120 52.401 0.863 135 96.890 24.510 112.300 1.332 135 100.000 98.300 0.004 0.007
136 99.950 69.650 5.981 0.240 136 99.050 42.730 48.523 0.818 136 96.920 24.490 108.103 1.311 136 100.000 98.290 0.004 0.007
137 99.980 69.450 5.370 0.228 137 98.920 42.610 46.464 0.804 137 97.020 24.470 104.613 1.287 137 100.000 98.300 0.004 0.007
138 99.890 69.590 5.464 0.226 138 99.140 42.770 48.665 0.824 138 96.970 24.570 100.960 1.260 138 100.000 98.300 0.003 0.007
139 99.970 69.520 5.729 0.230 139 98.750 42.830 45.201 0.794 139 97.070 24.490 102.450 1.274 139 100.000 98.300 0.003 0.007
140 99.980 69.450 4.515 0.208 140 98.980 42.780 45.422 0.790 140 97.060 24.610 104.870 1.220 140 100.000 98.310 0.003 0.007
141 99.990 69.570 4.519 0.207 141 98.950 42.860 44.232 0.782 141 97.140 24.500 102.275 1.202 141 100.000 98.280 0.003 0.006
142 99.990 69.580 4.606 0.209 142 99.180 42.000 43.611 0.768 142 97.180 24.410 99.167 1.341 142 100.000 98.290 0.003 0.006
143 99.990 69.760 4.067 0.201 143 99.080 42.540 45.136 0.788 143 96.610 25.110 99.468 1.417 143 100.000 98.290 0.003 0.006
144 99.990 69.600 4.002 0.192 144 99.100 42.490 45.292 0.787 144 96.140 23.820 100.432 2.779 144 100.000 98.290 0.003 0.006
145 99.950 69.830 3.381 0.186 145 99.100 42.620 40.344 0.741 145 96.090 24.490 97.285 7.288 145 100.000 98.290 0.003 0.006
146 99.990 69.690 3.373 0.182 146 99.110 42.480 41.549 0.751 146 96.420 24.340 97.656 7.039 146 100.000 98.290 0.003 0.006
147 99.960 69.780 3.792 0.190 147 98.940 42.790 41.764 0.753 147 97.010 23.870 100.059 6.162 147 100.000 98.290 0.003 0.006
148 99.990 69.740 3.516 0.182 148 99.350 42.190 38.934 0.733 148 97.410 24.620 101.785 5.342 148 100.000 98.300 0.003 0.006
149 100.000 69.660 3.285 0.177 149 99.300 42.420 39.401 0.725 149 97.410 23.760 101.715 4.603 149 100.000 98.270 0.003 0.006
150 99.990 69.630 2.904 0.169 150 99.280 42.680 38.662 0.717 150 97.330 24.580 99.792 3.887 150 100.000 98.290 0.003 0.006
151 99.990 69.860 2.502 0.158 151 99.300 42.920 37.777 0.712 151 96.870 25.550 101.937 3.360 151 100.000 98.290 0.003 0.006
152 100.000 69.630 2.579 0.161 152 99.400 42.310 35.326 0.690 152 97.170 24.570 100.336 2.992 152 100.000 98.290 0.003 0.006
153 100.000 69.730 2.721 0.163 153 99.440 42.460 37.954 0.709 153 96.890 24.570 102.859 2.415 153 100.000 98.290 0.003 0.006
154 99.980 69.450 2.373 0.154 154 99.130 42.870 38.451 0.709 154 96.150 24.220 99.402 2.006 154 100.000 98.300 0.003 0.006
155 99.980 69.730 2.692 0.160 155 99.420 42.840 36.807 0.697 155 97.100 24.890 96.955 1.671 155 100.000 98.300 0.003 0.006
156 100.000 69.780 2.377 0.151 156 99.450 42.610 35.425 0.685 156 96.650 24.450 96.860 1.480 156 100.000 98.290 0.003 0.006
157 100.000 69.710 2.225 0.150 157 99.450 42.610 32.729 0.657 157 96.750 24.530 95.322 1.319 157 100.000 98.280 0.003 0.006
158 99.990 69.890 2.103 0.147 158 99.420 42.830 35.308 0.677 158 96.800 25.610 95.097 1.229 158 100.000 98.280 0.003 0.006
159 100.000 69.850 2.208 0.148 159 99.340 42.180 30.850 0.634 159 97.190 25.230 88.334 1.179 159 100.000 98.280 0.003 0.006
160 100.000 69.590 1.941 0.143 160 99.410 42.790 34.049 0.656 160 97.210 24.960 84.133 1.155 160 100.000 98.310 0.002 0.006
161 99.980 69.770 1.870 0.137 161 99.430 42.820 34.050 0.669 161 97.280 24.630 81.021 1.129 161 100.000 98.280 0.002 0.006
162 100.000 69.640 1.833 0.135 162 99.150 42.560 32.606 0.687 162 97.280 24.730 76.968 1.098 162 100.000 98.310 0.002 0.006
163 100.000 69.570 1.856 0.135 163 99.850 42.110 32.095 5.396 163 97.590 25.160 71.839 1.060 163 100.000 98.300 0.002 0.006
164 100.000 69.780 1.611 0.129 164 99.110 41.260 31.482 7.802 164 97.670 24.610 70.770 1.052 164 100.000 98.290 0.002 0.006
165 99.990 69.500 1.624 0.128 165 99.240 40.350 31.967 6.580 165 97.560 25.070 69.123 1.041 165 100.000 98.290 0.002 0.005
166 99.990 69.820 1.612 0.127 166 99.140 41.030 31.737 5.692 166 97.620 24.490 68.877 1.033 166 100.000 98.290 0.002 0.005
167 100.000 69.500 1.449 0.123 167 99.250 41.720 30.731 4.960 167 97.710 24.350 67.225 1.017 167 100.000 98.300 0.002 0.005
168 99.990 69.790 1.357 0.121 168 99.250 41.490 30.093 4.490 168 97.680 24.470 66.281 1.006 168 100.000 98.300 0.002 0.005
169 100.000 69.820 1.310 0.118 169 99.380 41.890 29.736 4.051 169 97.800 24.810 65.481 1.003 169 100.000 98.310 0.002 0.005
170 100.000 69.690 1.333 0.119 170 99.090 41.810 30.735 3.628 170 97.800 24.180 63.647 0.991 170 100.000 98.300 0.002 0.005
171 100.000 69.670 1.378 0.119 171 99.300 42.740 31.086 3.200 171 97.720 24.610 62.794 0.982 171 100.000 98.290 0.002 0.005
172 100.000 69.810 1.304 0.117 172 98.760 42.290 32.012 2.681 172 97.890 24.720 62.168 0.979 172 100.000 98.280 0.002 0.005
173 100.000 69.800 1.181 0.112 173 98.940 42.050 30.461 2.183 173 97.840 24.500 61.621 0.973 173 100.000 98.300 0.002 0.005
174 100.000 69.700 1.140 0.109 174 98.840 42.210 31.415 1.785 174 97.830 24.410 61.059 0.966 174 100.000 98.290 0.002 0.005
175 100.000 69.690 1.215 0.111 175 99.300 41.810 30.253 1.396 175 97.900 24.340 59.551 0.955 175 100.000 98.300 0.002 0.005
176 100.000 69.780 1.076 0.108 176 98.870 42.670 30.616 1.083 176 98.030 24.910 61.271 0.965 176 100.000 98.300 0.002 0.005
177 100.000 69.830 1.117 0.108 177 99.020 42.670 31.290 0.901 177 98.110 24.330 58.859 0.945 177 100.000 98.290 0.002 0.005
178 100.000 69.720 1.099 0.107 178 99.120 42.420 30.395 0.810 178 98.030 24.410 58.715 0.939 178 100.000 98.310 0.002 0.005
179 100.000 69.860 0.985 0.104 179 98.980 42.780 30.688 0.765 179 97.960 24.510 54.834 0.911 179 100.000 98.300 0.002 0.005
180 100.000 69.720 0.981 0.104 180 99.180 42.910 30.570 0.760 180 98.060 24.630 57.253 0.934 180 100.000 98.300 0.002 0.005
181 100.000 69.830 0.964 0.102 181 99.220 42.780 29.412 0.726 181 98.140 24.670 56.956 0.922 181 100.000 98.290 0.002 0.005
182 100.000 69.690 0.968 0.102 182 99.160 43.290 30.677 0.698 182 98.080 25.070 56.951 0.929 182 100.000 98.290 0.002 0.005
183 100.000 69.660 0.948 0.100 183 99.300 42.820 33.361 0.683 183 98.230 24.570 53.985 0.901 183 100.000 98.290 0.002 0.005
184 100.000 69.680 0.916 0.099 184 99.250 42.640 33.765 0.682 184 97.960 23.800 56.421 0.919 184 100.000 98.300 0.002 0.005
185 100.000 69.670 0.880 0.097 185 99.270 42.660 34.076 0.679 185 98.340 24.550 53.504 0.899 185 100.000 98.290 0.002 0.005
186 100.000 69.740 0.887 0.096 186 99.260 42.920 30.176 0.635 186 98.230 24.730 53.478 0.895 186 100.000 98.300 0.002 0.005
187 100.000 69.670 0.848 0.096 187 99.570 42.860 29.774 0.633 187 98.120 25.070 55.110 0.904 187 100.000 98.310 0.002 0.005
188 100.000 69.680 0.799 0.094 188 99.320 42.860 29.521 0.627 188 98.200 24.480 54.726 0.900 188 100.000 98.290 0.002 0.005
189 100.000 69.840 0.764 0.092 189 99.390 42.910 28.494 0.619 189 98.250 24.520 53.964 0.900 189 100.000 98.290 0.002 0.005
190 100.000 69.490 0.787 0.092 190 99.350 42.930 27.731 0.603 190 98.360 24.340 49.573 0.858 190 100.000 98.300 0.002 0.005
191 100.000 69.690 0.761 0.092 191 99.560 42.940 27.941 0.609 191 98.310 24.500 51.384 0.878 191 100.000 98.290 0.002 0.005
192 100.000 69.600 0.743 0.090 192 99.430 43.060 26.254 0.583 192 98.390 24.850 54.429 0.894 192 100.000 98.290 0.002 0.005
193 100.000 69.740 0.733 0.089 193 99.610 42.850 25.013 0.569 193 98.540 24.200 51.185 0.870 193 100.000 98.310 0.002 0.005
194 100.000 69.720 0.732 0.089 194 99.660 42.550 25.819 0.577 194 98.240 25.040 50.765 0.864 194 100.000 98.290 0.002 0.005
195 100.000 69.740 0.761 0.089 195 99.500 42.010 22.875 0.543 195 98.500 24.140 49.231 0.854 195 100.000 98.300 0.002 0.005
196 100.000 69.660 0.676 0.086 196 99.580 42.930 22.736 0.541 196 98.520 24.610 50.025 0.861 196 100.000 98.290 0.002 0.005
197 100.000 69.700 0.679 0.087 197 99.520 42.980 23.016 0.544 197 98.370 23.690 48.318 0.844 197 100.000 98.280 0.002 0.005
198 100.000 69.810 0.635 0.085 198 99.560 43.150 21.500 0.525 198 98.480 24.560 46.929 0.831 198 100.000 98.290 0.002 0.005
199 100.000 69.700 0.649 0.085 199 99.540 43.070 23.483 0.540 199 98.590 24.180 47.758 0.839 199 100.000 98.290 0.002 0.005
200 100.000 69.680 0.614 0.083 200 99.680 42.710 20.721 0.509 200 98.580 24.500 48.490 0.836 200 100.000 98.290 0.002 0.004
201 100.000 69.700 0.608 0.082 201 99.600 42.570 21.184 0.513 201 98.350 24.420 49.880 0.856 201 100.000 98.300 0.002 0.004
202 100.000 69.760 0.613 0.083 202 99.590 43.070 19.468 0.495 202 98.450 24.260 45.822 0.823 202 100.000 98.280 0.002 0.004
203 100.000 69.680 0.614 0.081 203 99.640 42.770 18.820 0.478 203 98.770 24.550 46.685 0.822 203 100.000 98.290 0.002 0.004
204 100.000 69.680 0.575 0.080 204 99.640 43.070 18.900 0.480 204 98.670 24.160 46.225 0.818 204 100.000 98.290 0.001 0.004
205 100.000 69.690 0.557 0.079 205 99.750 42.520 18.247 0.473 205 98.830 24.320 45.109 0.813 205 100.000 98.280 0.001 0.004
206 100.000 69.620 0.525 0.078 206 99.650 42.680 19.151 0.481 206 98.790 24.500 48.949 0.842 206 100.000 98.300 0.001 0.004
207 100.000 69.600 0.573 0.078 207 99.710 42.590 19.171 0.482 207 98.560 24.380 45.007 0.807 207 100.000 98.300 0.001 0.004
208 100.000 69.810 0.492 0.076 208 99.750 43.120 16.647 0.446 208 98.710 24.380 43.531 0.797 208 100.000 98.310 0.001 0.004
209 100.000 69.720 0.506 0.076 209 99.760 42.870 17.034 0.455 209 98.550 24.570 46.262 0.815 209 100.000 98.300 0.001 0.004
210 100.000 69.690 0.498 0.075 210 99.670 42.750 16.539 0.446 210 98.720 24.440 45.948 0.812 210 100.000 98.280 0.001 0.004
211 100.000 69.490 0.507 0.075 211 99.820 42.540 16.149 0.442 211 98.700 24.260 44.550 0.804 211 100.000 98.300 0.001 0.004
212 100.000 69.660 0.484 0.074 212 99.840 42.730 14.237 0.413 212 98.780 24.400 42.805 0.787 212 100.000 98.290 0.001 0.004
213 100.000 69.640 0.475 0.074 213 99.830 42.590 14.597 0.421 213 98.840 24.420 42.569 0.788 213 100.000 98.310 0.001 0.004
214 100.000 69.820 0.492 0.074 214 99.810 42.740 15.076 0.424 214 98.800 24.140 43.075 0.783 214 100.000 98.300 0.001 0.004
215 100.000 69.620 0.470 0.073 215 99.860 42.390 14.318 0.414 215 98.780 24.140 43.637 0.787 215 100.000 98.310 0.001 0.004
216 100.000 69.730 0.449 0.073 216 99.810 42.430 12.705 0.392 216 98.800 24.210 41.381 0.773 216 100.000 98.310 0.001 0.004
217 100.000 69.660 0.458 0.072 217 99.810 42.460 13.797 0.408 217 98.790 24.180 40.461 0.762 217 100.000 98.280 0.001 0.004
218 100.000 69.770 0.449 0.071 218 99.840 42.550 12.653 0.385 218 98.950 24.220 38.533 0.745 218 100.000 98.300 0.001 0.004
219 100.000 69.670 0.416 0.070 219 99.810 42.750 12.661 0.385 219 98.920 24.320 42.779 0.781 219 100.000 98.310 0.001 0.004
220 100.000 69.690 0.432 0.071 220 99.830 42.910 11.413 0.367 220 98.530 24.660 40.940 0.763 220 100.000 98.290 0.001 0.004
221 100.000 69.630 0.409 0.069 221 99.840 42.640 11.940 0.372 221 98.830 24.450 41.157 0.767 221 100.000 98.300 0.001 0.004
222 100.000 69.620 0.409 0.069 222 99.890 42.670 11.123 0.361 222 98.920 24.470 39.422 0.749 222 100.000 98.300 0.001 0.004
223 100.000 69.710 0.381 0.067 223 99.860 42.790 11.353 0.362 223 98.750 24.630 40.263 0.757 223 100.000 98.300 0.001 0.004
224 100.000 69.820 0.405 0.068 224 99.870 42.290 11.604 0.366 224 98.980 24.190 39.000 0.741 224 100.000 98.310 0.001 0.004
225 100.000 69.610 0.387 0.067 225 99.910 42.570 10.854 0.352 225 99.090 23.930 39.302 0.742 225 100.000 98.280 0.001 0.004
226 100.000 69.690 0.392 0.067 226 99.920 42.790 9.543 0.336 226 98.660 23.760 36.358 0.715 226 100.000 98.280 0.001 0.004
227 100.000 69.760 0.390 0.067 227 99.920 42.590 9.858 0.339 227 99.160 24.150 41.756 0.768 227 100.000 98.270 0.001 0.004
228 100.000 69.720 0.384 0.066 228 99.890 42.740 8.979 0.324 228 98.910 23.930 37.644 0.725 228 100.000 98.290 0.001 0.004
229 100.000 69.610 0.362 0.065 229 99.910 42.410 9.349 0.328 229 98.950 24.300 36.124 0.716 229 100.000 98.310 0.001 0.004
230 100.000 69.660 0.360 0.065 230 99.900 42.700 9.170 0.323 230 99.080 23.990 40.020 0.748 230 100.000 98.300 0.001 0.004
231 100.000 69.680 0.348 0.064 231 99.940 42.690 8.508 0.310 231 99.090 24.060 37.406 0.720 231 100.000 98.300 0.001 0.004
232 100.000 69.750 0.356 0.064 232 99.930 42.540 8.241 0.309 232 99.110 24.010 35.705 0.702 232 100.000 98.310 0.001 0.004
233 100.000 69.780 0.347 0.063 233 99.940 42.800 7.819 0.300 233 99.020 24.150 34.157 0.689 233 100.000 98.290 0.001 0.004
234 100.000 69.720 0.338 0.063 234 99.930 42.360 8.453 0.309 234 99.150 23.960 35.185 0.701 234 100.000 98.300 0.001 0.004
235 100.000 69.710 0.329 0.062 235 99.960 42.540 7.622 0.292 235 99.090 24.320 35.429 0.703 235 100.000 98.270 0.001 0.004
236 100.000 69.690 0.322 0.062 236 99.940 42.570 7.077 0.284 236 98.970 23.830 33.195 0.683 236 100.000 98.280 0.001 0.004
237 100.000 69.510 0.330 0.062 237 99.970 42.150 7.279 0.285 237 99.080 24.230 33.904 0.688 237 100.000 98.280 0.001 0.004
238 100.000 69.660 0.320 0.061 238 99.940 42.350 6.401 0.271 238 99.170 24.190 36.033 0.704 238 100.000 98.310 0.001 0.004
239 100.000 69.740 0.310 0.061 239 99.930 42.760 6.667 0.276 239 99.110 24.430 36.208 0.708 239 100.000 98.320 0.001 0.004
240 100.000 69.670 0.333 0.061 240 99.960 42.800 6.153 0.268 240 99.170 24.130 33.662 0.683 240 100.000 98.300 0.001 0.004
241 100.000 69.740 0.299 0.060 241 99.940 42.730 6.918 0.278 241 99.000 24.100 32.995 0.677 241 100.000 98.290 0.001 0.004
242 100.000 69.650 0.303 0.059 242 99.970 42.630 6.310 0.266 242 99.100 23.990 33.486 0.682 242 100.000 98.300 0.001 0.004
243 100.000 69.650 0.294 0.059 243 99.970 42.650 5.846 0.260 243 99.110 24.070 33.906 0.678 243 100.000 98.300 0.001 0.004
244 100.000 69.600 0.296 0.059 244 99.970 42.660 5.967 0.260 244 99.200 23.980 33.585 0.673 244 100.000 98.290 0.001 0.004
245 100.000 69.640 0.286 0.058 245 99.900 42.810 5.435 0.247 245 98.850 24.430 35.446 0.677 245 100.000 98.290 0.001 0.004
246 100.000 69.720 0.291 0.058 246 99.940 42.700 5.481 0.249 246 99.070 24.410 36.605 0.712 246 100.000 98.290 0.001 0.004
247 100.000 69.740 0.300 0.059 247 99.970 42.370 5.027 0.239 247 99.260 24.000 30.127 0.641 247 100.000 98.300 0.001 0.004
248 100.000 69.740 0.281 0.057 248 99.960 42.590 5.579 0.248 248 99.260 24.170 32.028 0.658 248 100.000 98.300 0.001 0.004
249 100.000 69.770 0.273 0.057 249 99.970 42.610 5.121 0.240 249 99.290 24.040 29.900 0.640 249 100.000 98.290 0.001 0.004
250 100.000 69.630 0.270 0.056 250 99.970 42.650 4.710 0.231 250 99.170 24.130 30.716 0.647 250 100.000 98.290 0.001 0.004
251 100.000 69.710 0.262 0.056 251 99.970 42.680 4.946 0.232 251 99.250 24.100 29.433 0.636 251 100.000 98.300 0.001 0.004
252 100.000 69.620 0.258 0.055 252 99.980 42.630 4.659 0.227 252 99.370 23.940 27.529 0.610 252 100.000 98.310 0.001 0.004
253 100.000 69.560 0.258 0.055 253 99.970 42.620 4.314 0.221 253 99.170 23.810 30.836 0.647 253 100.000 98.290 0.001 0.003
254 100.000 69.570 0.257 0.055 254 99.980 42.510 4.423 0.225 254 99.340 24.340 28.811 0.624 254 100.000 98.300 0.001 0.003
255 100.000 69.650 0.246 0.054 255 99.980 42.370 4.486 0.221 255 99.420 24.030 27.111 0.604 255 100.000 98.310 0.001 0.003
256 100.000 69.800 0.241 0.054 256 99.970 42.560 3.739 0.207 256 99.300 24.360 30.223 0.642 256 100.000 98.300 0.001 0.003
257 100.000 69.780 0.249 0.054 257 99.990 42.580 3.755 0.207 257 99.210 24.020 28.189 0.614 257 100.000 98.300 0.001 0.003
258 100.000 69.540 0.250 0.054 258 99.990 42.350 3.438 0.199 258 99.420 23.790 29.281 0.626 258 100.000 98.300 0.001 0.003
259 100.000 69.700 0.240 0.053 259 99.990 42.450 3.967 0.208 259 99.380 24.190 26.978 0.598 259 100.000 98.300 0.001 0.003
260 100.000 69.620 0.233 0.053 260 99.980 42.330 3.628 0.201 260 99.310 23.560 28.114 0.618 260 100.000 98.300 0.001 0.003
261 100.000 69.660 0.230 0.053 261 99.990 42.620 3.483 0.199 261 99.350 23.660 27.703 0.612 261 100.000 98.290 0.001 0.003
262 100.000 69.700 0.238 0.053 262 100.000 42.380 3.618 0.202 262 99.430 24.050 28.521 0.611 262 100.000 98.300 0.001 0.003
263 100.000 69.570 0.234 0.052 263 99.970 42.660 3.239 0.190 263 99.410 23.950 28.179 0.611 263 100.000 98.300 0.001 0.003
264 100.000 69.800 0.227 0.052 264 99.990 42.370 2.902 0.186 264 99.460 23.910 27.125 0.605 264 100.000 98.300 0.001 0.003
265 100.000 69.650 0.224 0.051 265 100.000 42.440 3.062 0.186 265 99.410 23.860 28.420 0.612 265 100.000 98.310 0.001 0.003
266 100.000 69.710 0.233 0.052 266 99.990 42.520 2.879 0.183 266 99.360 24.130 24.385 0.568 266 100.000 98.290 0.001 0.003
267 100.000 69.770 0.223 0.051 267 100.000 42.590 2.686 0.176 267 99.420 24.020 25.248 0.574 267 100.000 98.280 0.001 0.003
268 100.000 69.660 0.216 0.051 268 99.990 42.530 2.918 0.182 268 99.480 24.070 24.904 0.574 268 100.000 98.300 0.001 0.003
269 100.000 69.660 0.213 0.050 269 100.000 42.260 2.672 0.175 269 99.470 24.050 26.109 0.582 269 100.000 98.290 0.001 0.003
270 100.000 69.600 0.213 0.050 270 99.990 42.500 2.753 0.177 270 99.510 23.710 26.161 0.587 270 100.000 98.310 0.001 0.003
271 100.000 69.710 0.204 0.050 271 100.000 42.540 2.606 0.172 271 99.510 23.820 25.236 0.578 271 100.000 98.310 0.001 0.003
272 100.000 69.740 0.212 0.050 272 99.990 42.600 2.361 0.166 272 99.430 24.010 25.334 0.570 272 100.000 98.300 0.001 0.003
273 100.000 69.640 0.205 0.049 273 100.000 42.650 2.509 0.169 273 99.580 24.080 25.206 0.576 273 100.000 98.300 0.001 0.003
274 100.000 69.680 0.199 0.049 274 99.990 42.500 2.575 0.169 274 99.570 23.650 23.035 0.551 274 100.000 98.310 0.001 0.003
275 100.000 69.710 0.198 0.049 275 100.000 42.430 2.624 0.172 275 99.480 24.090 24.304 0.562 275 100.000 98.290 0.001 0.003
276 100.000 69.810 0.188 0.048 276 100.000 42.710 2.293 0.161 276 99.490 23.960 22.479 0.544 276 100.000 98.310 0.001 0.003
277 100.000 69.680 0.202 0.049 277 100.000 42.500 2.279 0.162 277 99.470 23.970 24.547 0.561 277 100.000 98.310 0.001 0.003
278 100.000 69.630 0.197 0.048 278 100.000 42.390 2.264 0.161 278 99.450 24.100 21.870 0.531 278 100.000 98.290 0.001 0.003
279 100.000 69.880 0.188 0.048 279 100.000 42.770 2.093 0.157 279 99.470 23.970 23.953 0.558 279 100.000 98.300 0.001 0.003
280 100.000 69.620 0.186 0.047 280 100.000 42.560 1.839 0.148 280 99.620 23.750 24.208 0.558 280 100.000 98.310 0.001 0.003
281 100.000 69.750 0.188 0.048 281 99.990 42.440 1.987 0.152 281 99.600 23.760 24.079 0.561 281 100.000 98.310 0.001 0.003
282 100.000 69.700 0.193 0.048 282 100.000 42.280 2.141 0.156 282 99.490 24.020 22.971 0.545 282 100.000 98.310 0.001 0.003
283 100.000 69.750 0.185 0.047 283 99.990 42.570 1.973 0.151 283 99.570 23.900 22.591 0.539 283 100.000 98.310 0.001 0.003
284 100.000 69.610 0.181 0.047 284 100.000 42.470 1.890 0.150 284 99.510 24.000 22.026 0.530 284 100.000 98.290 0.001 0.003
285 100.000 69.720 0.174 0.046 285 100.000 42.510 1.806 0.145 285 99.570 23.860 20.821 0.517 285 100.000 98.300 0.001 0.003
286 100.000 69.690 0.175 0.046 286 100.000 42.370 1.745 0.143 286 99.570 23.590 22.132 0.533 286 100.000 98.300 0.001 0.003
287 100.000 69.640 0.174 0.046 287 100.000 42.600 1.643 0.141 287 99.610 24.070 22.679 0.538 287 100.000 98.310 0.001 0.003
288 100.000 69.740 0.173 0.046 288 100.000 42.380 1.752 0.143 288 99.630 23.990 21.536 0.523 288 100.000 98.300 0.001 0.003
289 100.000 69.670 0.169 0.045 289 100.000 42.510 1.693 0.140 289 99.590 23.950 22.966 0.535 289 100.000 98.310 0.001 0.003
290 100.000 69.720 0.173 0.046 290 100.000 42.530 1.687 0.140 290 99.640 23.970 20.598 0.514 290 100.000 98.300 0.001 0.003
291 100.000 69.690 0.164 0.045 291 100.000 42.430 1.650 0.139 291 99.690 23.700 19.899 0.498 291 100.000 98.300 0.001 0.003
292 100.000 69.620 0.174 0.045 292 100.000 42.570 1.584 0.137 292 99.620 23.770 18.712 0.490 292 100.000 98.310 0.001 0.003
293 100.000 69.720 0.156 0.044 293 100.000 42.440 1.573 0.137 293 99.660 23.920 19.122 0.493 293 100.000 98.310 0.001 0.003
294 100.000 69.790 0.164 0.045 294 100.000 42.540 1.585 0.135 294 99.620 23.560 19.882 0.504 294 100.000 98.310 0.001 0.003
295 100.000 69.730 0.162 0.044 295 100.000 42.500 1.480 0.132 295 99.650 23.700 21.466 0.518 295 100.000 98.300 0.001 0.003
296 100.000 69.720 0.159 0.044 296 100.000 42.290 1.402 0.129 296 99.660 23.680 18.568 0.484 296 100.000 98.310 0.001 0.003
297 100.000 69.820 0.154 0.044 297 100.000 42.360 1.380 0.128 297 99.630 23.460 19.178 0.488 297 100.000 98.300 0.001 0.003
298 100.000 69.800 0.157 0.043 298 100.000 42.250 1.415 0.128 298 99.720 23.730 19.210 0.485 298 100.000 98.310 0.001 0.003
299 100.000 69.800 0.157 0.043 299 100.000 42.340 1.452 0.130 299 99.630 23.460 19.507 0.489 299 100.000 98.310 0.001 0.003
300 100.000 69.670 0.153 0.043 300 100.000 42.350 1.366 0.126 300 99.730 23.720 18.728 0.483 300 100.000 98.300 0.001 0.003
301 100.000 69.780 0.153 0.043 301 100.000 42.390 1.291 0.122 301 99.690 23.780 16.928 0.459 301 100.000 98.300 0.001 0.003
302 100.000 69.730 0.153 0.043 302 100.000 42.590 1.244 0.123 302 99.740 23.430 16.959 0.459 302 100.000 98.300 0.001 0.003
303 100.000 69.740 0.148 0.043 303 100.000 42.400 1.309 0.125 303 99.730 23.600 16.705 0.454 303 100.000 98.300 0.001 0.003
304 100.000 69.700 0.147 0.043 304 100.000 42.440 1.348 0.124 304 99.700 23.610 16.356 0.452 304 100.000 98.310 0.001 0.003
305 100.000 69.740 0.144 0.042 305 100.000 42.500 1.302 0.124 305 99.690 23.770 15.247 0.435 305 100.000 98.310 0.001 0.003
306 100.000 69.740 0.140 0.042 306 100.000 42.420 1.267 0.121 306 99.710 23.550 16.037 0.444 306 100.000 98.300 0.001 0.003
307 100.000 69.730 0.143 0.042 307 100.000 42.550 1.130 0.117 307 99.710 23.510 17.380 0.465 307 100.000 98.310 0.001 0.003
308 100.000 69.660 0.143 0.042 308 100.000 42.360 1.214 0.119 308 99.780 23.790 16.081 0.446 308 100.000 98.310 0.001 0.003
309 100.000 69.670 0.137 0.041 309 100.000 42.420 1.136 0.117 309 99.710 23.540 17.316 0.461 309 100.000 98.300 0.001 0.003
310 100.000 69.690 0.136 0.041 310 100.000 42.680 1.132 0.114 310 99.710 23.770 15.574 0.431 310 100.000 98.310 0.001 0.003
311 100.000 69.650 0.138 0.041 311 100.000 42.370 1.107 0.115 311 99.780 23.750 14.997 0.430 311 100.000 98.310 0.001 0.003
312 100.000 69.730 0.131 0.040 312 100.000 42.580 1.111 0.115 312 99.770 23.700 14.744 0.425 312 100.000 98.310 0.001 0.003
313 100.000 69.770 0.134 0.041 313 100.000 42.490 1.061 0.113 313 99.780 23.740 16.588 0.447 313 100.000 98.300 0.001 0.003
314 100.000 69.760 0.134 0.040 314 100.000 42.510 1.060 0.113 314 99.720 23.730 14.901 0.422 314 100.000 98.290 0.001 0.003
315 100.000 69.770 0.130 0.040 315 100.000 42.410 1.013 0.111 315 99.770 23.690 14.735 0.425 315 100.000 98.290 0.001 0.003
316 100.000 69.760 0.127 0.040 316 100.000 42.500 1.023 0.111 316 99.710 23.640 15.474 0.434 316 100.000 98.300 0.001 0.003
317 100.000 69.720 0.126 0.040 317 100.000 42.570 0.988 0.109 317 99.760 23.610 14.663 0.421 317 100.000 98.300 0.001 0.003
318 100.000 69.700 0.131 0.040 318 100.000 42.520 0.964 0.108 318 99.800 23.530 14.444 0.418 318 100.000 98.290 0.001 0.003
319 100.000 69.710 0.126 0.039 319 100.000 42.570 0.956 0.107 319 99.810 23.840 12.966 0.395 319 100.000 98.300 0.001 0.003
320 100.000 69.830 0.126 0.039 320 100.000 42.460 0.946 0.106 320 99.790 23.620 12.043 0.382 320 100.000 98.300 0.001 0.003
321 100.000 69.710 0.125 0.039 321 100.000 42.560 0.949 0.107 321 99.800 23.700 14.073 0.415 321 100.000 98.310 0.001 0.003
322 100.000 69.700 0.125 0.039 322 100.000 42.500 0.935 0.106 322 99.830 23.780 13.086 0.400 322 100.000 98.300 0.001 0.003
323 100.000 69.710 0.120 0.039 323 100.000 42.390 0.876 0.103 323 99.830 23.920 15.022 0.417 323 100.000 98.300 0.001 0.003
324 100.000 69.780 0.120 0.039 324 100.000 42.440 0.879 0.103 324 99.760 23.690 12.287 0.380 324 100.000 98.300 0.001 0.003
325 100.000 69.710 0.121 0.039 325 100.000 42.460 0.899 0.103 325 99.830 23.800 12.899 0.389 325 100.000 98.310 0.001 0.003
326 100.000 69.770 0.118 0.038 326 100.000 42.480 0.845 0.102 326 99.780 23.810 12.699 0.388 326 100.000 98.300 0.001 0.003
327 100.000 69.850 0.116 0.038 327 100.000 42.430 0.851 0.101 327 99.850 23.660 12.927 0.390 327 100.000 98.310 0.001 0.003
328 100.000 69.690 0.120 0.038 328 100.000 42.460 0.808 0.100 328 99.790 23.960 11.249 0.366 328 100.000 98.310 0.001 0.003
329 100.000 69.780 0.114 0.037 329 100.000 42.510 0.807 0.099 329 99.840 23.750 11.155 0.366 329 100.000 98.310 0.001 0.003
330 100.000 69.770 0.118 0.038 330 100.000 42.500 0.808 0.099 330 99.830 23.620 11.967 0.378 330 100.000 98.310 0.001 0.003
331 100.000 69.710 0.115 0.038 331 100.000 42.350 0.818 0.100 331 99.820 23.820 12.119 0.375 331 100.000 98.310 0.001 0.003
332 100.000 69.740 0.110 0.037 332 100.000 42.430 0.789 0.096 332 99.810 23.830 11.483 0.371 332 100.000 98.290 0.001 0.003
333 100.000 69.710 0.111 0.037 333 100.000 42.540 0.763 0.097 333 99.770 23.720 11.895 0.371 333 100.000 98.310 0.001 0.003
334 100.000 69.760 0.110 0.037 334 100.000 42.680 0.741 0.095 334 99.890 23.520 11.490 0.364 334 100.000 98.310 0.001 0.003
335 100.000 69.820 0.110 0.037 335 100.000 42.570 0.746 0.096 335 99.800 23.720 10.920 0.355 335 100.000 98.310 0.001 0.003
336 100.000 69.710 0.110 0.037 336 100.000 42.400 0.756 0.096 336 99.910 23.550 9.627 0.340 336 100.000 98.310 0.001 0.003
337 100.000 69.790 0.109 0.036 337 100.000 42.360 0.712 0.093 337 99.730 23.750 10.316 0.350 337 100.000 98.310 0.001 0.003
338 100.000 69.770 0.107 0.036 338 100.000 42.530 0.731 0.094 338 99.880 23.520 11.255 0.361 338 100.000 98.310 0.001 0.003
339 100.000 69.760 0.106 0.036 339 100.000 42.550 0.723 0.094 339 99.880 23.570 11.317 0.364 339 100.000 98.310 0.001 0.003
340 100.000 69.740 0.105 0.036 340 100.000 42.500 0.732 0.094 340 99.850 23.610 10.317 0.348 340 100.000 98.310 0.000 0.003
341 100.000 69.650 0.107 0.036 341 100.000 42.550 0.663 0.091 341 99.890 23.660 10.213 0.346 341 100.000 98.300 0.000 0.003
342 100.000 69.620 0.104 0.036 342 100.000 42.430 0.677 0.092 342 99.890 23.580 9.936 0.340 342 100.000 98.310 0.000 0.003
343 100.000 69.770 0.104 0.036 343 100.000 42.360 0.639 0.089 343 99.780 23.580 11.891 0.359 343 100.000 98.310 0.000 0.003
344 100.000 69.740 0.104 0.036 344 100.000 42.430 0.677 0.091 344 99.860 23.630 10.745 0.352 344 100.000 98.300 0.000 0.003
345 100.000 69.700 0.099 0.035 345 100.000 42.500 0.664 0.090 345 99.900 23.680 10.496 0.347 345 100.000 98.300 0.000 0.002
346 100.000 69.760 0.100 0.035 346 100.000 42.470 0.648 0.089 346 99.910 23.580 9.122 0.329 346 100.000 98.310 0.000 0.003
347 100.000 69.730 0.100 0.035 347 100.000 42.430 0.629 0.089 347 99.810 23.490 8.813 0.318 347 100.000 98.290 0.000 0.002
348 100.000 69.680 0.100 0.035 348 100.000 42.450 0.651 0.088 348 99.900 23.720 8.376 0.316 348 100.000 98.310 0.000 0.003
349 100.000 69.690 0.097 0.035 349 100.000 42.550 0.603 0.086 349 99.820 23.710 9.341 0.324 349 100.000 98.310 0.000 0.002
350 100.000 69.760 0.101 0.035 350 100.000 42.350 0.620 0.087 350 99.900 23.650 8.398 0.314 350 100.000 98.310 0.000 0.002
351 100.000 69.820 0.099 0.035 351 100.000 42.410 0.600 0.086 351 99.870 23.660 8.688 0.318 351 100.000 98.310 0.000 0.002
352 100.000 69.830 0.095 0.034 352 100.000 42.500 0.599 0.086 352 99.930 23.550 8.732 0.317 352 100.000 98.310 0.000 0.002
353 100.000 69.770 0.093 0.034 353 100.000 42.570 0.560 0.084 353 99.920 23.660 8.675 0.315 353 100.000 98.310 0.000 0.002
354 100.000 69.790 0.094 0.035 354 100.000 42.500 0.578 0.084 354 99.920 23.660 8.075 0.305 354 100.000 98.310 0.000 0.002
355 100.000 69.720 0.095 0.034 355 100.000 42.380 0.587 0.085 355 99.880 23.590 7.762 0.301 355 100.000 98.300 0.000 0.002
356 100.000 69.800 0.095 0.034 356 100.000 42.300 0.573 0.085 356 99.930 23.360 7.696 0.300 356 100.000 98.310 0.000 0.002
357 100.000 69.760 0.093 0.034 357 100.000 42.450 0.553 0.083 357 99.890 23.620 7.569 0.293 357 100.000 98.310 0.000 0.002
358 100.000 69.750 0.093 0.034 358 100.000 42.530 0.554 0.083 358 99.940 23.680 7.222 0.288 358 100.000 98.310 0.000 0.002
359 100.000 69.760 0.090 0.034 359 100.000 42.440 0.553 0.083 359 99.930 23.670 7.793 0.299 359 100.000 98.310 0.000 0.002
360 100.000 69.750 0.088 0.033 360 100.000 42.310 0.523 0.081 360 99.890 23.500 7.402 0.291 360 100.000 98.310 0.000 0.002
361 100.000 69.780 0.091 0.034 361 100.000 42.400 0.555 0.081 361 99.920 23.740 6.876 0.283 361 100.000 98.300 0.000 0.002
362 100.000 69.820 0.091 0.033 362 100.000 42.510 0.518 0.081 362 99.910 23.860 7.817 0.294 362 100.000 98.310 0.000 0.002
363 100.000 69.780 0.086 0.033 363 100.000 42.570 0.524 0.080 363 99.930 23.400 6.689 0.278 363 100.000 98.310 0.000 0.002
364 100.000 69.720 0.087 0.033 364 100.000 42.510 0.483 0.079 364 99.920 23.670 6.634 0.276 364 100.000 98.310 0.000 0.002
365 100.000 69.730 0.086 0.033 365 100.000 42.450 0.535 0.080 365 99.920 23.480 6.588 0.274 365 100.000 98.300 0.000 0.002
366 100.000 69.780 0.088 0.033 366 100.000 42.450 0.491 0.079 366 99.930 23.570 6.522 0.274 366 100.000 98.300 0.000 0.002
367 100.000 69.780 0.085 0.032 367 100.000 42.570 0.475 0.077 367 99.920 23.580 7.386 0.287 367 100.000 98.310 0.000 0.002
368 100.000 69.760 0.087 0.033 368 100.000 42.550 0.506 0.079 368 99.910 23.690 7.673 0.292 368 100.000 98.310 0.000 0.002
369 100.000 69.770 0.085 0.032 369 100.000 42.580 0.481 0.078 369 99.950 23.690 5.938 0.262 369 100.000 98.310 0.000 0.002
370 100.000 69.810 0.082 0.032 370 100.000 42.450 0.494 0.079 370 99.950 23.500 6.736 0.275 370 100.000 98.300 0.000 0.002
371 100.000 69.810 0.083 0.032 371 100.000 42.470 0.487 0.078 371 99.930 23.850 5.874 0.259 371 100.000 98.310 0.000 0.002
372 100.000 69.720 0.082 0.032 372 100.000 42.510 0.461 0.076 372 99.900 23.630 6.498 0.270 372 100.000 98.310 0.000 0.002
373 100.000 69.760 0.081 0.032 373 100.000 42.450 0.476 0.076 373 99.920 23.680 5.987 0.260 373 100.000 98.310 0.000 0.002
374 100.000 69.730 0.080 0.032 374 100.000 42.570 0.451 0.075 374 99.940 23.790 5.451 0.250 374 100.000 98.300 0.000 0.002
375 100.000 69.810 0.081 0.032 375 100.000 42.550 0.456 0.075 375 99.950 23.630 5.531 0.252 375 100.000 98.300 0.000 0.002
376 100.000 69.830 0.079 0.031 376 100.000 42.390 0.450 0.075 376 99.940 23.720 5.835 0.255 376 100.000 98.310 0.000 0.002
377 100.000 69.740 0.080 0.032 377 100.000 42.380 0.445 0.075 377 99.940 23.770 5.378 0.247 377 100.000 98.310 0.000 0.002
378 100.000 69.810 0.081 0.032 378 100.000 42.560 0.438 0.074 378 99.940 23.650 5.261 0.246 378 100.000 98.300 0.000 0.002
379 100.000 69.780 0.078 0.032 379 100.000 42.410 0.426 0.074 379 99.940 23.660 5.104 0.240 379 100.000 98.310 0.000 0.002
380 100.000 69.740 0.077 0.031 380 100.000 42.470 0.424 0.073 380 99.960 23.660 5.178 0.244 380 100.000 98.300 0.000 0.002
381 100.000 69.810 0.078 0.031 381 100.000 42.540 0.428 0.073 381 99.930 23.570 5.165 0.240 381 100.000 98.310 0.000 0.002
382 100.000 69.750 0.078 0.031 382 100.000 42.500 0.402 0.072 382 99.960 23.620 6.622 0.264 382 100.000 98.310 0.000 0.002
383 100.000 69.780 0.076 0.031 383 100.000 42.620 0.412 0.072 383 99.940 23.690 4.818 0.233 383 100.000 98.310 0.000 0.002
384 100.000 69.770 0.076 0.031 384 100.000 42.440 0.410 0.072 384 99.960 23.740 5.082 0.243 384 100.000 98.310 0.000 0.002
385 100.000 69.750 0.075 0.031 385 100.000 42.350 0.404 0.071 385 99.960 23.730 4.163 0.219 385 100.000 98.310 0.000 0.002
386 100.000 69.800 0.074 0.031 386 100.000 42.460 0.395 0.071 386 99.940 23.680 4.928 0.232 386 100.000 98.310 0.000 0.002
387 100.000 69.780 0.072 0.030 387 100.000 42.390 0.397 0.071 387 99.950 23.450 5.058 0.240 387 100.000 98.310 0.000 0.002
388 100.000 69.750 0.075 0.031 388 100.000 42.620 0.390 0.070 388 99.930 23.650 4.842 0.235 388 100.000 98.300 0.000 0.002
389 100.000 69.790 0.074 0.030 389 100.000 42.370 0.395 0.070 389 99.950 23.620 4.595 0.229 389 100.000 98.310 0.000 0.002
390 100.000 69.710 0.075 0.030 390 100.000 42.480 0.386 0.070 390 99.960 23.690 5.358 0.243 390 100.000 98.300 0.000 0.002
391 100.000 69.770 0.072 0.030 391 100.000 42.680 0.378 0.069 391 99.970 23.510 3.962 0.213 391 100.000 98.310 0.000 0.002
392 100.000 69.840 0.073 0.030 392 100.000 42.380 0.365 0.069 392 99.960 23.560 4.235 0.219 392 100.000 98.310 0.000 0.002
393 100.000 69.810 0.072 0.030 393 100.000 42.480 0.371 0.068 393 99.950 23.530 4.259 0.219 393 100.000 98.310 0.000 0.002
394 100.000 69.760 0.072 0.030 394 100.000 42.490 0.364 0.068 394 99.940 23.410 4.301 0.220 394 100.000 98.300 0.000 0.002
395 100.000 69.780 0.070 0.030 395 100.000 42.460 0.368 0.068 395 99.960 23.730 4.348 0.222 395 100.000 98.310 0.000 0.002
396 100.000 69.850 0.071 0.030 396 100.000 42.470 0.374 0.068 396 99.970 23.390 4.036 0.214 396 100.000 98.310 0.000 0.002
397 100.000 69.770 0.069 0.030 397 100.000 42.480 0.345 0.067 397 99.970 23.690 3.964 0.213 397 100.000 98.310 0.000 0.002
398 100.000 69.810 0.068 0.030 398 100.000 42.340 0.346 0.067 398 99.970 23.590 3.967 0.214 398 100.000 98.310 0.000 0.002
399 100.000 69.740 0.069 0.029 399 100.000 42.420 0.366 0.067 399 99.960 23.610 3.726 0.207 399 100.000 98.300 0.000 0.002
400 100.000 69.810 0.069 0.029 400 100.000 42.460 0.350 0.066 400 99.950 23.590 4.104 0.215 400 100.000 98.310 0.000 0.002
401 100.000 69.750 0.067 0.029 401 100.000 42.480 0.335 0.066 401 99.970 23.760 3.540 0.202 401 100.000 98.300 0.000 0.002
402 100.000 69.760 0.068 0.029 402 100.000 42.340 0.349 0.066 402 99.970 23.690 3.729 0.206 402 100.000 98.310 0.000 0.002
403 100.000 69.790 0.068 0.029 403 100.000 42.400 0.338 0.066 403 99.980 23.620 3.630 0.201 403 100.000 98.300 0.000 0.002
404 100.000 69.760 0.067 0.029 404 100.000 42.400 0.336 0.066 404 99.980 23.690 3.512 0.201 404 100.000 98.310 0.000 0.002
405 100.000 69.770 0.065 0.029 405 100.000 42.500 0.325 0.064 405 99.980 23.760 3.362 0.195 405 100.000 98.310 0.000 0.002
406 100.000 69.770 0.067 0.029 406 100.000 42.430 0.345 0.066 406 99.970 23.690 3.710 0.203 406 100.000 98.310 0.000 0.002
407 100.000 69.710 0.065 0.029 407 100.000 42.520 0.323 0.064 407 99.970 23.760 3.453 0.197 407 100.000 98.310 0.000 0.002
408 100.000 69.830 0.063 0.028 408 100.000 42.410 0.317 0.064 408 99.970 23.650 3.430 0.196 408 100.000 98.310 0.000 0.002
409 100.000 69.770 0.064 0.028 409 100.000 42.480 0.313 0.064 409 99.970 23.770 3.122 0.191 409 100.000 98.300 0.000 0.002
410 100.000 69.760 0.065 0.028 410 100.000 42.560 0.313 0.063 410 99.970 23.700 3.305 0.193 410 100.000 98.310 0.000 0.002
411 100.000 69.770 0.063 0.028 411 100.000 42.580 0.313 0.063 411 99.980 23.600 3.384 0.196 411 100.000 98.300 0.000 0.002
412 100.000 69.760 0.064 0.029 412 100.000 42.440 0.302 0.063 412 99.970 23.870 2.956 0.187 412 100.000 98.310 0.000 0.002
413 100.000 69.760 0.062 0.028 413 100.000 42.370 0.304 0.063 413 99.970 23.580 3.208 0.194 413 100.000 98.300 0.000 0.002
414 100.000 69.780 0.064 0.028 414 100.000 42.450 0.302 0.063 414 99.970 23.810 3.111 0.190 414 100.000 98.310 0.000 0.002
415 100.000 69.720 0.060 0.028 415 100.000 42.510 0.306 0.062 415 99.970 23.580 2.781 0.179 415 100.000 98.310 0.000 0.002
416 100.000 69.790 0.061 0.028 416 100.000 42.470 0.289 0.062 416 99.950 23.620 3.308 0.191 416 100.000 98.300 0.000 0.002
417 100.000 69.760 0.060 0.028 417 100.000 42.540 0.297 0.062 417 99.970 23.670 3.471 0.194 417 100.000 98.310 0.000 0.002
418 100.000 69.820 0.061 0.028 418 100.000 42.570 0.298 0.062 418 99.980 23.660 2.939 0.182 418 100.000 98.310 0.000 0.002
419 100.000 69.750 0.061 0.028 419 100.000 42.480 0.289 0.061 419 99.980 23.630 2.986 0.184 419 100.000 98.300 0.000 0.002
420 100.000 69.780 0.059 0.027 420 100.000 42.450 0.274 0.060 420 99.980 23.510 2.875 0.181 420 100.000 98.300 0.000 0.002
421 100.000 69.720 0.059 0.027 421 100.000 42.380 0.285 0.060 421 99.970 23.670 2.668 0.176 421 100.000 98.310 0.000 0.002
422 100.000 69.770 0.059 0.027 422 100.000 42.490 0.281 0.061 422 99.980 23.780 2.862 0.180 422 100.000 98.300 0.000 0.002
423 100.000 69.790 0.059 0.027 423 100.000 42.400 0.278 0.061 423 99.980 23.650 2.602 0.175 423 100.000 98.310 0.000 0.002
424 100.000 69.790 0.058 0.027 424 100.000 42.360 0.276 0.059 424 99.980 23.490 2.776 0.178 424 100.000 98.300 0.000 0.002
425 100.000 69.730 0.058 0.027 425 100.000 42.440 0.278 0.059 425 99.980 23.620 2.433 0.168 425 100.000 98.290 0.000 0.002
426 100.000 69.790 0.058 0.027 426 100.000 42.470 0.271 0.059 426 99.980 23.610 2.599 0.170 426 100.000 98.310 0.000 0.002
427 100.000 69.720 0.057 0.027 427 100.000 42.400 0.269 0.059 427 99.980 23.580 2.688 0.175 427 100.000 98.310 0.000 0.002
428 100.000 69.700 0.056 0.027 428 100.000 42.400 0.265 0.058 428 99.970 23.650 2.604 0.171 428 100.000 98.310 0.000 0.002
429 100.000 69.770 0.057 0.027 429 100.000 42.550 0.260 0.058 429 99.980 23.620 2.462 0.168 429 100.000 98.300 0.000 0.002
430 100.000 69.780 0.057 0.027 430 100.000 42.510 0.259 0.058 430 99.990 23.530 2.385 0.166 430 100.000 98.300 0.000 0.002
431 100.000 69.780 0.056 0.027 431 100.000 42.590 0.264 0.058 431 99.990 23.660 2.408 0.166 431 100.000 98.310 0.000 0.002
432 100.000 69.750 0.056 0.027 432 100.000 42.600 0.262 0.058 432 99.980 23.800 2.404 0.166 432 100.000 98.300 0.000 0.002
433 100.000 69.760 0.054 0.026 433 100.000 42.560 0.252 0.058 433 99.980 23.680 2.406 0.165 433 100.000 98.300 0.000 0.002
434 100.000 69.790 0.056 0.026 434 100.000 42.390 0.248 0.057 434 99.980 23.530 2.240 0.163 434 100.000 98.300 0.000 0.002
435 100.000 69.790 0.055 0.026 435 100.000 42.520 0.250 0.057 435 99.980 23.590 2.500 0.167 435 100.000 98.300 0.000 0.002
436 100.000 69.790 0.056 0.026 436 100.000 42.510 0.255 0.057 436 99.980 23.660 2.480 0.166 436 100.000 98.300 0.000 0.002
437 100.000 69.800 0.054 0.026 437 100.000 42.400 0.254 0.057 437 99.980 23.610 2.199 0.159 437 100.000 98.310 0.000 0.002
438 100.000 69.770 0.054 0.026 438 100.000 42.520 0.248 0.056 438 99.990 23.690 2.460 0.167 438 100.000 98.300 0.000 0.002
439 100.000 69.690 0.053 0.026 439 100.000 42.480 0.247 0.056 439 99.980 23.620 2.243 0.159 439 100.000 98.310 0.000 0.002
440 100.000 69.830 0.053 0.026 440 100.000 42.530 0.243 0.056 440 99.980 23.630 2.159 0.156 440 100.000 98.290 0.000 0.002
441 100.000 69.750 0.053 0.026 441 100.000 42.550 0.237 0.056 441 99.980 23.810 1.975 0.154 441 100.000 98.310 0.000 0.002
442 100.000 69.700 0.052 0.026 442 100.000 42.380 0.236 0.055 442 99.980 23.520 2.116 0.154 442 100.000 98.310 0.000 0.002
443 100.000 69.740 0.052 0.026 443 100.000 42.620 0.236 0.055 443 99.980 23.770 2.303 0.159 443 100.000 98.310 0.000 0.002
444 100.000 69.730 0.052 0.026 444 100.000 42.500 0.241 0.056 444 99.980 23.670 2.288 0.160 444 100.000 98.310 0.000 0.002
445 100.000 69.770 0.052 0.026 445 100.000 42.510 0.240 0.055 445 99.980 23.480 2.136 0.157 445 100.000 98.300 0.000 0.002
446 100.000 69.770 0.050 0.026 446 100.000 42.420 0.238 0.055 446 99.990 23.630 2.089 0.155 446 100.000 98.310 0.000 0.002
447 100.000 69.790 0.051 0.026 447 100.000 42.510 0.229 0.055 447 99.980 23.530 1.970 0.153 447 100.000 98.310 0.000 0.002
448 100.000 69.730 0.052 0.025 448 100.000 42.370 0.228 0.054 448 99.990 23.520 1.887 0.148 448 100.000 98.310 0.000 0.002
449 100.000 69.810 0.050 0.025 449 100.000 42.440 0.229 0.054 449 99.990 23.600 2.008 0.152 449 100.000 98.310 0.000 0.002
450 100.000 69.810 0.050 0.025 450 100.000 42.550 0.225 0.053 450 99.980 23.490 1.904 0.148 450 100.000 98.310 0.000 0.002
451 100.000 69.750 0.050 0.025 451 100.000 42.520 0.224 0.053 451 99.990 23.670 1.975 0.150 451 100.000 98.300 0.000 0.002
452 100.000 69.780 0.050 0.025 452 100.000 42.430 0.227 0.054 452 99.980 23.750 1.864 0.148 452 100.000 98.310 0.000 0.002
453 100.000 69.790 0.049 0.025 453 100.000 42.470 0.220 0.053 453 99.990 23.580 2.031 0.149 453 100.000 98.310 0.000 0.002
454 100.000 69.750 0.049 0.025 454 100.000 42.410 0.218 0.053 454 99.990 23.600 1.908 0.149 454 100.000 98.290 0.000 0.002
455 100.000 69.810 0.049 0.025 455 100.000 42.490 0.211 0.053 455 99.980 23.630 1.719 0.144 455 100.000 98.310 0.000 0.002
456 100.000 69.760 0.050 0.025 456 100.000 42.500 0.214 0.053 456 99.990 23.660 1.804 0.146 456 100.000 98.310 0.000 0.002
457 100.000 69.740 0.048 0.025 457 100.000 42.430 0.215 0.053 457 99.990 23.580 1.752 0.144 457 100.000 98.290 0.000 0.002
458 100.000 69.850 0.047 0.025 458 100.000 42.530 0.203 0.052 458 99.990 23.550 1.756 0.143 458 100.000 98.310 0.000 0.002
459 100.000 69.770 0.048 0.025 459 100.000 42.440 0.207 0.052 459 99.990 23.670 1.688 0.142 459 100.000 98.310 0.000 0.002
460 100.000 69.760 0.046 0.024 460 100.000 42.450 0.202 0.051 460 99.990 23.710 1.782 0.141 460 100.000 98.310 0.000 0.002
461 100.000 69.730 0.048 0.025 461 100.000 42.370 0.202 0.052 461 99.990 23.630 1.736 0.143 461 100.000 98.290 0.000 0.002
462 100.000 69.820 0.047 0.024 462 100.000 42.450 0.208 0.052 462 99.990 23.560 1.677 0.140 462 100.000 98.300 0.000 0.002
463 100.000 69.750 0.046 0.024 463 100.000 42.500 0.206 0.052 463 99.990 23.630 1.771 0.141 463 100.000 98.300 0.000 0.002
464 100.000 69.750 0.046 0.024 464 100.000 42.410 0.200 0.051 464 99.990 23.760 1.841 0.141 464 100.000 98.300 0.000 0.002
465 100.000 69.760 0.046 0.024 465 100.000 42.580 0.199 0.051 465 99.990 23.640 1.705 0.141 465 100.000 98.300 0.000 0.002
466 100.000 69.780 0.046 0.024 466 100.000 42.360 0.202 0.051 466 99.990 23.610 1.574 0.136 466 100.000 98.300 0.000 0.002
467 100.000 69.770 0.046 0.024 467 100.000 42.480 0.199 0.051 467 99.990 23.620 1.542 0.134 467 100.000 98.300 0.000 0.002
468 100.000 69.820 0.046 0.024 468 100.000 42.470 0.198 0.050 468 99.990 23.640 1.636 0.138 468 100.000 98.300 0.000 0.002
469 100.000 69.790 0.045 0.024 469 100.000 42.530 0.192 0.050 469 99.980 23.590 1.553 0.133 469 100.000 98.290 0.000 0.002
470 100.000 69.790 0.045 0.024 470 100.000 42.490 0.192 0.050 470 99.990 23.610 1.614 0.136 470 100.000 98.300 0.000 0.002
471 100.000 69.800 0.045 0.024 471 100.000 42.470 0.190 0.050 471 99.990 23.620 1.500 0.134 471 100.000 98.290 0.000 0.002
472 100.000 69.850 0.045 0.024 472 100.000 42.430 0.197 0.050 472 99.990 23.620 1.464 0.132 472 100.000 98.300 0.000 0.002
473 100.000 69.720 0.045 0.024 473 100.000 42.480 0.187 0.049 473 99.990 23.590 1.501 0.131 473 100.000 98.310 0.000 0.002
474 100.000 69.840 0.043 0.024 474 100.000 42.440 0.185 0.049 474 99.990 23.650 1.373 0.129 474 100.000 98.310 0.000 0.002
475 100.000 69.790 0.044 0.024 475 100.000 42.570 0.186 0.049 475 99.990 23.570 1.444 0.131 475 100.000 98.300 0.000 0.002
476 100.000 69.730 0.044 0.024 476 100.000 42.530 0.187 0.049 476 99.990 23.740 1.492 0.131 476 100.000 98.300 0.000 0.002
477 100.000 69.740 0.043 0.024 477 100.000 42.540 0.189 0.049 477 99.990 23.550 1.422 0.130 477 100.000 98.300 0.000 0.002
478 100.000 69.740 0.043 0.023 478 100.000 42.490 0.182 0.049 478 99.990 23.600 1.512 0.132 478 100.000 98.300 0.000 0.002
479 100.000 69.760 0.043 0.023 479 100.000 42.520 0.179 0.048 479 99.990 23.660 1.408 0.128 479 100.000 98.300 0.000 0.002
480 100.000 69.790 0.043 0.023 480 100.000 42.380 0.176 0.048 480 99.990 23.580 1.397 0.128 480 100.000 98.300 0.000 0.002
481 100.000 69.740 0.042 0.023 481 100.000 42.530 0.178 0.049 481 100.000 23.570 1.380 0.127 481 100.000 98.300 0.000 0.002
482 100.000 69.720 0.042 0.023 482 100.000 42.540 0.178 0.048 482 99.990 23.460 1.348 0.127 482 100.000 98.300 0.000 0.002
483 100.000 69.810 0.042 0.023 483 100.000 42.480 0.177 0.048 483 99.990 23.570 1.342 0.126 483 100.000 98.300 0.000 0.002
484 100.000 69.750 0.042 0.023 484 100.000 42.500 0.176 0.048 484 99.990 23.640 1.331 0.125 484 100.000 98.290 0.000 0.002
485 100.000 69.730 0.042 0.023 485 100.000 42.460 0.173 0.048 485 99.990 23.640 1.286 0.123 485 100.000 98.300 0.000 0.002
486 100.000 69.770 0.041 0.023 486 100.000 42.420 0.170 0.047 486 99.990 23.570 1.376 0.125 486 100.000 98.300 0.000 0.002
487 100.000 69.750 0.041 0.023 487 100.000 42.440 0.175 0.047 487 99.990 23.550 1.253 0.121 487 100.000 98.290 0.000 0.002
488 100.000 69.760 0.041 0.023 488 100.000 42.490 0.172 0.047 488 99.990 23.550 1.292 0.123 488 100.000 98.300 0.000 0.002
489 100.000 69.740 0.041 0.023 489 100.000 42.460 0.165 0.047 489 99.990 23.500 1.303 0.123 489 100.000 98.300 0.000 0.002
490 100.000 69.730 0.040 0.023 490 100.000 42.550 0.164 0.047 490 99.990 23.600 1.221 0.121 490 100.000 98.290 0.000 0.002
491 100.000 69.780 0.040 0.023 491 100.000 42.490 0.164 0.047 491 99.990 23.590 1.247 0.122 491 100.000 98.300 0.000 0.002
492 100.000 69.730 0.040 0.023 492 100.000 42.550 0.167 0.047 492 100.000 23.520 1.289 0.122 492 100.000 98.300 0.000 0.002
493 100.000 69.760 0.039 0.023 493 100.000 42.600 0.166 0.046 493 99.990 23.530 1.346 0.124 493 100.000 98.300 0.000 0.002
494 100.000 69.780 0.039 0.022 494 100.000 42.560 0.163 0.046 494 100.000 23.620 1.237 0.120 494 100.000 98.300 0.000 0.002
495 100.000 69.800 0.039 0.022 495 100.000 42.540 0.162 0.046 495 100.000 23.670 1.198 0.119 495 100.000 98.290 0.000 0.002
496 100.000 69.800 0.039 0.023 496 100.000 42.480 0.162 0.046 496 100.000 23.610 1.151 0.117 496 100.000 98.300 0.000 0.002
497 100.000 69.750 0.039 0.022 497 100.000 42.480 0.163 0.046 497 100.000 23.490 1.265 0.119 497 100.000 98.300 0.000 0.002
498 100.000 69.740 0.038 0.022 498 100.000 42.500 0.157 0.045 498 100.000 23.460 1.242 0.119 498 100.000 98.290 0.000 0.002
499 100.000 69.750 0.039 0.022 499 100.000 42.530 0.156 0.046 499 100.000 23.550 1.084 0.114 499 100.000 98.300 0.000 0.002
500 100.000 69.720 0.039 0.022 500 100.000 42.520 0.158 0.045 500 99.990 23.510 1.118 0.115 500 100.000 98.300 0.000 0.002
501 100.000 69.750 0.038 0.022 501 100.000 42.460 0.154 0.045 501 99.990 23.620 1.090 0.115 501 100.000 98.300 0.000 0.002
502 100.000 69.720 0.038 0.022 502 100.000 42.560 0.155 0.045 502 100.000 23.630 1.141 0.115 502 100.000 98.290 0.000 0.002
503 100.000 69.710 0.038 0.022 503 100.000 42.540 0.153 0.045 503 100.000 23.460 1.169 0.117 503 100.000 98.300 0.000 0.002
504 100.000 69.810 0.038 0.022 504 100.000 42.580 0.150 0.044 504 100.000 23.580 1.255 0.117 504 100.000 98.290 0.000 0.002
505 100.000 69.810 0.038 0.022 505 100.000 42.480 0.152 0.044 505 100.000 23.550 1.069 0.113 505 100.000 98.290 0.000 0.002
506 100.000 69.790 0.037 0.022 506 100.000 42.510 0.152 0.045 506 100.000 23.590 1.129 0.114 506 100.000 98.300 0.000 0.002
507 100.000 69.720 0.037 0.022 507 100.000 42.600 0.151 0.044 507 100.000 23.530 1.068 0.113 507 100.000 98.290 0.000 0.002
508 100.000 69.800 0.038 0.022 508 100.000 42.550 0.148 0.044 508 100.000 23.600 1.079 0.113 508 100.000 98.300 0.000 0.002
509 100.000 69.760 0.037 0.022 509 100.000 42.510 0.149 0.044 509 100.000 23.720 1.051 0.111 509 100.000 98.270 0.000 0.002
510 100.000 69.790 0.037 0.022 510 100.000 42.500 0.145 0.044 510 100.000 23.690 1.174 0.115 510 100.000 98.300 0.000 0.002
511 100.000 69.730 0.037 0.022 511 100.000 42.450 0.149 0.044 511 99.990 23.470 1.041 0.111 511 100.000 98.290 0.000 0.002
512 100.000 69.700 0.036 0.022 512 100.000 42.530 0.142 0.044 512 100.000 23.620 0.999 0.109 512 100.000 98.290 0.000 0.002
513 100.000 69.760 0.037 0.022 513 100.000 42.390 0.146 0.044 513 100.000 23.650 0.992 0.108 513 100.000 98.300 0.000 0.002
514 100.000 69.800 0.036 0.022 514 100.000 42.490 0.140 0.043 514 100.000 23.680 0.966 0.109 514 100.000 98.290 0.000 0.002
515 100.000 69.770 0.036 0.022 515 100.000 42.470 0.144 0.043 515 100.000 23.570 0.983 0.108 515 100.000 98.290 0.000 0.002
516 100.000 69.800 0.036 0.021 516 100.000 42.500 0.142 0.043 516 100.000 23.660 0.939 0.107 516 100.000 98.300 0.000 0.002
517 100.000 69.800 0.036 0.021 517 100.000 42.510 0.141 0.043 517 100.000 23.580 0.945 0.107 517 100.000 98.290 0.000 0.002
518 100.000 69.730 0.035 0.021 518 100.000 42.500 0.144 0.043 518 100.000 23.660 0.913 0.106 518 100.000 98.300 0.000 0.002
519 100.000 69.750 0.035 0.021 519 100.000 42.460 0.139 0.043 519 99.990 23.660 1.001 0.107 519 100.000 98.300 0.000 0.002
520 100.000 69.750 0.034 0.021 520 100.000 42.540 0.139 0.043 520 100.000 23.500 0.968 0.108 520 100.000 98.290 0.000 0.002
521 100.000 69.740 0.035 0.021 521 100.000 42.590 0.136 0.043 521 100.000 23.720 0.942 0.106 521 100.000 98.290 0.000 0.002
522 100.000 69.770 0.035 0.021 522 100.000 42.510 0.136 0.042 522 100.000 23.680 0.957 0.107 522 100.000 98.290 0.000 0.002
523 100.000 69.810 0.035 0.021 523 100.000 42.590 0.136 0.042 523 100.000 23.620 0.924 0.105 523 100.000 98.300 0.000 0.002
524 100.000 69.740 0.034 0.021 524 100.000 42.480 0.135 0.042 524 100.000 23.650 0.903 0.104 524 100.000 98.290 0.000 0.002
525 100.000 69.810 0.035 0.021 525 100.000 42.470 0.133 0.042 525 100.000 23.660 0.959 0.106 525 100.000 98.290 0.000 0.002
526 100.000 69.730 0.033 0.021 526 100.000 42.550 0.133 0.042 526 100.000 23.680 0.871 0.102 526 100.000 98.300 0.000 0.002
527 100.000 69.760 0.034 0.021 527 100.000 42.640 0.129 0.041 527 100.000 23.640 0.968 0.106 527 100.000 98.290 0.000 0.002
528 100.000 69.790 0.034 0.021 528 100.000 42.460 0.132 0.042 528 100.000 23.550 0.842 0.101 528 100.000 98.290 0.000 0.002
529 100.000 69.780 0.033 0.021 529 100.000 42.570 0.129 0.041 529 100.000 23.640 0.903 0.102 529 100.000 98.300 0.000 0.002
530 100.000 69.750 0.033 0.021 530 100.000 42.560 0.131 0.041 530 100.000 23.520 0.887 0.103 530 100.000 98.290 0.000 0.002
531 100.000 69.840 0.033 0.021 531 100.000 42.560 0.132 0.042 531 100.000 23.620 0.876 0.102 531 100.000 98.300 0.000 0.002
532 100.000 69.840 0.033 0.021 532 100.000 42.480 0.130 0.041 532 100.000 23.670 0.837 0.101 532 100.000 98.300 0.000 0.002
533 100.000 69.740 0.033 0.021 533 100.000 42.580 0.128 0.041 533 100.000 23.610 0.825 0.100 533 100.000 98.290 0.000 0.002
534 100.000 69.710 0.034 0.021 534 100.000 42.600 0.128 0.041 534 100.000 23.820 0.817 0.099 534 100.000 98.290 0.000 0.002
535 100.000 69.810 0.032 0.020 535 100.000 42.560 0.125 0.041 535 100.000 23.590 0.824 0.100 535 100.000 98.300 0.000 0.002
536 100.000 69.770 0.032 0.020 536 100.000 42.540 0.127 0.041 536 100.000 23.610 0.803 0.098 536 100.000 98.290 0.000 0.002
537 100.000 69.750 0.032 0.020 537 100.000 42.480 0.124 0.040 537 100.000 23.660 0.797 0.099 537 100.000 98.300 0.000 0.002
538 100.000 69.790 0.032 0.020 538 100.000 42.620 0.122 0.040 538 100.000 23.680 0.786 0.098 538 100.000 98.290 0.000 0.002
539 100.000 69.750 0.032 0.020 539 100.000 42.520 0.124 0.040 539 100.000 23.620 0.822 0.099 539 100.000 98.300 0.000 0.002
540 100.000 69.790 0.032 0.020 540 100.000 42.630 0.120 0.040 540 100.000 23.630 0.782 0.097 540 100.000 98.300 0.000 0.002
541 100.000 69.740 0.032 0.020 541 100.000 42.580 0.125 0.041 541 100.000 23.620 0.757 0.097 541 100.000 98.290 0.000 0.002
542 100.000 69.710 0.031 0.020 542 100.000 42.540 0.118 0.040 542 100.000 23.740 0.778 0.097 542 100.000 98.300 0.000 0.002
543 100.000 69.830 0.032 0.020 543 100.000 42.570 0.121 0.040 543 100.000 23.700 0.774 0.097 543 100.000 98.300 0.000 0.002
544 100.000 69.730 0.031 0.020 544 100.000 42.560 0.118 0.040 544 100.000 23.660 0.746 0.095 544 100.000 98.300 0.000 0.002
545 100.000 69.720 0.031 0.020 545 100.000 42.590 0.118 0.040 545 100.000 23.670 0.808 0.098 545 100.000 98.300 0.000 0.002
546 100.000 69.800 0.031 0.020 546 100.000 42.540 0.118 0.040 546 100.000 23.730 0.772 0.096 546 100.000 98.300 0.000 0.002
547 100.000 69.750 0.031 0.020 547 100.000 42.580 0.117 0.040 547 100.000 23.510 0.758 0.097 547 100.000 98.300 0.000 0.002
548 100.000 69.790 0.030 0.020 548 100.000 42.620 0.116 0.039 548 100.000 23.760 0.733 0.095 548 100.000 98.300 0.000 0.002
549 100.000 69.740 0.031 0.020 549 100.000 42.520 0.115 0.039 549 100.000 23.600 0.740 0.094 549 100.000 98.300 0.000 0.002
550 100.000 69.770 0.031 0.020 550 100.000 42.490 0.119 0.039 550 100.000 23.670 0.739 0.095 550 100.000 98.300 0.000 0.002
551 100.000 69.760 0.030 0.020 551 100.000 42.640 0.115 0.039 551 100.000 23.610 0.748 0.095 551 100.000 98.290 0.000 0.002
552 100.000 69.780 0.030 0.020 552 100.000 42.540 0.116 0.039 552 100.000 23.650 0.743 0.095 552 100.000 98.280 0.000 0.002
553 100.000 69.730 0.030 0.020 553 100.000 42.560 0.111 0.039 553 100.000 23.720 0.674 0.091 553 100.000 98.300 0.000 0.002
554 100.000 69.760 0.030 0.020 554 100.000 42.470 0.113 0.039 554 100.000 23.650 0.696 0.092 554 100.000 98.300 0.000 0.002
555 100.000 69.740 0.030 0.020 555 100.000 42.550 0.114 0.039 555 100.000 23.560 0.720 0.093 555 100.000 98.290 0.000 0.002
556 100.000 69.740 0.030 0.020 556 100.000 42.540 0.111 0.038 556 100.000 23.650 0.663 0.091 556 100.000 98.300 0.000 0.002
557 100.000 69.760 0.029 0.019 557 100.000 42.590 0.110 0.038 557 100.000 23.750 0.710 0.093 557 100.000 98.290 0.000 0.002
558 100.000 69.760 0.029 0.019 558 100.000 42.500 0.109 0.038 558 100.000 23.680 0.691 0.092 558 100.000 98.300 0.000 0.002
559 100.000 69.780 0.029 0.019 559 100.000 42.560 0.111 0.038 559 100.000 23.630 0.691 0.092 559 100.000 98.300 0.000 0.002
560 100.000 69.770 0.029 0.019 560 100.000 42.550 0.109 0.038 560 100.000 23.620 0.667 0.090 560 100.000 98.300 0.000 0.001
561 100.000 69.720 0.029 0.019 561 100.000 42.560 0.108 0.038 561 100.000 23.580 0.647 0.089 561 100.000 98.290 0.000 0.001
562 100.000 69.810 0.029 0.019 562 100.000 42.580 0.109 0.038 562 100.000 23.700 0.678 0.092 562 100.000 98.290 0.000 0.001
563 100.000 69.730 0.029 0.019 563 100.000 42.590 0.109 0.038 563 100.000 23.650 0.688 0.091 563 100.000 98.290 0.000 0.001
564 100.000 69.780 0.029 0.019 564 100.000 42.440 0.108 0.038 564 100.000 23.530 0.674 0.090 564 100.000 98.300 0.000 0.001
565 100.000 69.770 0.029 0.019 565 100.000 42.540 0.106 0.037 565 100.000 23.590 0.648 0.090 565 100.000 98.300 0.000 0.001
566 100.000 69.760 0.029 0.019 566 100.000 42.520 0.105 0.037 566 100.000 23.630 0.627 0.089 566 100.000 98.300 0.000 0.001
567 100.000 69.800 0.028 0.019 567 100.000 42.560 0.103 0.037 567 100.000 23.670 0.659 0.089 567 100.000 98.290 0.000 0.001
568 100.000 69.760 0.028 0.019 568 100.000 42.520 0.106 0.037 568 100.000 23.720 0.601 0.087 568 100.000 98.300 0.000 0.001
569 100.000 69.800 0.028 0.019 569 100.000 42.550 0.107 0.037 569 100.000 23.600 0.637 0.088 569 100.000 98.300 0.000 0.001
570 100.000 69.800 0.028 0.019 570 100.000 42.500 0.104 0.037 570 100.000 23.590 0.604 0.087 570 100.000 98.300 0.000 0.001
571 100.000 69.780 0.028 0.019 571 100.000 42.590 0.103 0.037 571 100.000 23.660 0.624 0.087 571 100.000 98.300 0.000 0.001
572 100.000 69.780 0.027 0.019 572 100.000 42.620 0.102 0.037 572 100.000 23.590 0.609 0.087 
573 100.000 69.790 0.028 0.019 573 100.000 42.540 0.102 0.037 573 100.000 23.730 0.604 0.086 
574 100.000 69.820 0.027 0.019 574 100.000 42.530 0.100 0.036 574 100.000 23.640 0.596 0.086 
575 100.000 69.730 0.028 0.019 575 100.000 42.590 0.101 0.037 575 100.000 23.640 0.580 0.086 
576 100.000 69.760 0.027 0.019 576 100.000 42.550 0.103 0.037 576 100.000 23.580 0.595 0.086 
577 100.000 69.820 0.028 0.019 577 100.000 42.580 0.101 0.036 577 100.000 23.530 0.599 0.086 
578 100.000 69.730 0.028 0.019 578 100.000 42.500 0.098 0.036 578 100.000 23.560 0.602 0.085 
579 100.000 69.820 0.027 0.019 579 100.000 42.590 0.096 0.036 579 100.000 23.630 0.609 0.085 
580 100.000 69.760 0.027 0.019 580 100.000 42.590 0.097 0.036 580 100.000 23.660 0.579 0.085 
581 100.000 69.810 0.027 0.019 581 100.000 42.660 0.099 0.036 581 100.000 23.660 0.545 0.083 
582 100.000 69.780 0.027 0.019 582 100.000 42.510 0.097 0.036 582 100.000 23.660 0.551 0.083 
583 100.000 69.770 0.026 0.018 583 100.000 42.530 0.096 0.036 583 100.000 23.620 0.598 0.085 
584 100.000 69.770 0.027 0.018 584 100.000 42.550 0.097 0.036 584 100.000 23.620 0.582 0.085 
585 100.000 69.810 0.026 0.019 585 100.000 42.510 0.096 0.036 585 100.000 23.780 0.559 0.084 
586 100.000 69.720 0.026 0.018 586 100.000 42.480 0.097 0.036 586 100.000 23.550 0.543 0.083 
587 100.000 69.690 0.026 0.018 587 100.000 42.430 0.096 0.036 587 100.000 23.650 0.538 0.082 
588 100.000 69.720 0.026 0.018 588 100.000 42.510 0.097 0.036 588 100.000 23.520 0.534 0.082 
589 100.000 69.780 0.026 0.018 589 100.000 42.540 0.093 0.035 589 100.000 23.700 0.568 0.082 
590 100.000 69.790 0.026 0.018 590 100.000 42.540 0.093 0.036 590 100.000 23.670 0.546 0.083 
591 100.000 69.770 0.025 0.018 591 100.000 42.620 0.092 0.035 591 100.000 23.710 0.525 0.081 
592 100.000 69.790 0.026 0.018 592 100.000 42.530 0.091 0.035 592 100.000 23.620 0.527 0.081 
593 100.000 69.780 0.026 0.018 593 100.000 42.510 0.093 0.035 593 100.000 23.660 0.548 0.082 
594 100.000 69.790 0.026 0.018 594 100.000 42.510 0.094 0.035 594 100.000 23.720 0.516 0.080 
595 100.000 69.830 0.025 0.018 595 100.000 42.670 0.091 0.035 595 100.000 23.640 0.516 0.081 
596 100.000 69.780 0.025 0.018 596 100.000 42.530 0.091 0.035 596 100.000 23.580 0.512 0.081 
597 100.000 69.800 0.025 0.018 597 100.000 42.500 0.090 0.035 597 100.000 23.530 0.520 0.080 
598 100.000 69.760 0.025 0.018 598 100.000 42.550 0.089 0.035 598 100.000 23.750 0.528 0.081 
599 100.000 69.740 0.025 0.018 599 100.000 42.540 0.089 0.034 599 100.000 23.650 0.514 0.080 
600 100.000 69.750 0.025 0.018 600 100.000 42.510 0.088 0.034 600 100.000 23.630 0.518 0.080 


==> data/MLP02dc.txt <==
epoch TrAcc TsAcc GVar Gnorm
0 72.000 72.660 523.043 4.008
1 73.070 73.710 354.543 2.462
2 73.910 74.650 341.646 2.398
3 74.480 75.150 334.337 2.361
4 74.960 75.570 329.472 2.350
5 75.270 75.750 326.492 2.340
6 75.560 75.960 329.125 2.359
7 75.890 76.180 322.885 2.336
8 76.110 76.490 320.188 2.312
9 76.340 76.770 318.283 2.310
10 76.580 76.940 317.155 2.306
11 76.770 76.990 317.743 2.310
12 76.880 77.130 315.840 2.306
13 77.110 77.290 314.182 2.297
14 77.200 77.290 314.017 2.293
15 77.370 77.540 313.378 2.293
16 77.480 77.540 313.702 2.296
17 77.580 77.620 313.688 2.292
18 77.690 77.660 313.487 2.296
19 77.750 77.840 313.754 2.297
20 77.860 77.880 313.922 2.294
21 77.950 77.940 314.287 2.291
22 78.040 78.050 314.971 2.290
23 78.100 78.070 315.128 2.303
24 78.160 78.160 315.758 2.308
25 78.220 78.170 316.302 2.297
26 78.200 78.170 318.623 2.321
27 78.340 78.270 319.409 2.312
28 78.380 78.320 318.741 2.310
29 78.420 78.340 319.139 2.307
30 78.500 78.430 319.686 2.312
31 78.530 78.450 320.081 2.316
32 78.610 78.470 321.089 2.321
33 78.650 78.450 322.057 2.322
34 78.690 78.590 322.479 2.325
35 78.720 78.600 323.126 2.329
36 78.770 78.540 324.235 2.344
37 78.810 78.640 325.154 2.328
38 78.870 78.700 326.151 2.330
39 78.880 78.730 327.011 2.344
40 78.900 78.740 327.884 2.344
41 78.960 78.750 328.852 2.333
42 79.000 78.760 329.708 2.344
43 79.030 78.750 330.734 2.343
44 79.060 78.850 331.768 2.350
45 79.080 78.830 332.654 2.360
46 79.130 78.820 333.613 2.356
47 79.170 78.840 334.945 2.371
48 79.180 78.860 335.899 2.371
49 79.210 78.920 336.645 2.373
50 79.250 78.910 337.852 2.379
51 79.300 78.960 338.975 2.390
52 79.330 78.980 339.970 2.392
53 79.350 78.990 341.340 2.380
54 79.370 79.000 342.671 2.392
55 79.400 79.030 343.382 2.392
56 79.410 78.990 344.429 2.406
57 79.460 79.000 345.958 2.400
58 79.450 79.090 346.687 2.411
59 79.510 79.050 348.072 2.413
60 79.510 79.100 348.833 2.425
61 79.550 79.020 349.987 2.422
62 79.540 79.090 351.387 2.432
63 79.580 79.100 352.576 2.428
64 79.630 79.150 353.856 2.429
65 79.640 79.140 355.032 2.433
66 79.670 79.140 356.015 2.442
67 79.660 79.210 357.376 2.443
68 79.710 79.190 358.627 2.452
69 79.720 79.140 359.787 2.453
70 79.730 79.210 360.954 2.457
71 79.760 79.270 362.136 2.464
72 79.760 79.250 363.228 2.460
73 79.800 79.200 364.802 2.461
74 79.820 79.290 365.580 2.474
75 79.830 79.260 367.255 2.474
76 79.840 79.280 368.225 2.484
77 79.850 79.270 369.383 2.484
78 79.890 79.340 370.919 2.497
79 79.910 79.320 371.980 2.494
80 79.910 79.320 373.515 2.493
81 79.950 79.350 374.832 2.507
82 79.950 79.350 376.113 2.512
83 79.990 79.340 377.576 2.508
84 79.980 79.360 378.564 2.510
85 79.970 79.370 380.121 2.514
86 80.020 79.320 381.336 2.529
87 80.050 79.410 382.661 2.525
88 80.050 79.440 384.048 2.532
89 80.060 79.360 385.271 2.541
90 80.040 79.350 386.664 2.544
91 80.130 79.450 388.092 2.547
92 80.120 79.460 389.363 2.546
93 80.140 79.490 390.665 2.556
94 80.150 79.410 392.065 2.566
95 80.150 79.440 393.200 2.573
96 80.150 79.480 394.810 2.570
97 80.210 79.480 396.200 2.572
98 80.190 79.480 397.554 2.576
99 80.200 79.460 398.717 2.581
100 80.220 79.490 400.475 2.578
101 80.240 79.580 401.730 2.589
102 80.240 79.490 402.960 2.592
103 80.240 79.550 404.470 2.601
104 80.260 79.540 409.076 2.627
105 80.290 79.530 407.564 2.611
106 80.280 79.580 408.730 2.612
107 80.310 79.510 410.038 2.611
108 80.320 79.560 411.595 2.631
109 80.320 79.480 413.192 2.620
110 80.330 79.630 414.444 2.631
111 80.340 79.590 415.712 2.641
112 80.360 79.540 417.001 2.644
113 80.380 79.560 418.476 2.656
114 80.390 79.600 419.864 2.648
115 80.410 79.640 421.546 2.645
116 80.390 79.630 422.895 2.655
117 80.440 79.680 424.184 2.672
118 80.410 79.640 425.709 2.666
119 80.410 79.550 426.934 2.669
120 80.440 79.650 428.676 2.674
121 80.460 79.620 430.248 2.682
122 80.470 79.680 431.638 2.685
123 80.480 79.680 433.002 2.692
124 80.480 79.690 434.670 2.699
125 80.480 79.640 436.064 2.700
126 80.520 79.720 437.690 2.703
127 80.520 79.710 439.213 2.706
128 80.520 79.730 440.645 2.707
129 80.530 79.690 441.948 2.716
130 80.550 79.650 443.449 2.709
131 80.570 79.710 445.077 2.736
132 80.580 79.690 446.685 2.736
133 80.580 79.680 448.308 2.741
134 80.600 79.710 449.412 2.740
135 80.600 79.690 450.869 2.744
136 80.590 79.700 452.732 2.753
137 80.600 79.720 454.171 2.758
138 80.620 79.740 455.849 2.762
139 80.650 79.810 457.079 2.759
140 80.630 79.670 458.401 2.769
141 80.650 79.730 460.109 2.769
142 80.670 79.780 461.657 2.778
143 80.670 79.750 463.148 2.787
144 80.650 79.710 464.949 2.786
145 80.670 79.710 466.407 2.804
146 80.680 79.760 467.873 2.797
147 80.700 79.740 469.708 2.797
148 80.710 79.750 471.027 2.799
149 80.690 79.800 472.800 2.817
150 80.720 79.740 474.099 2.812
151 80.720 79.680 475.566 2.818
152 80.720 79.770 477.253 2.820
153 80.740 79.760 479.340 2.828
154 80.710 79.640 480.766 2.834
155 80.730 79.760 482.245 2.838
156 80.750 79.770 483.947 2.833
157 80.740 79.720 485.325 2.850
158 80.750 79.770 487.161 2.849
159 80.800 79.780 488.558 2.864
160 80.790 79.800 490.315 2.862
161 80.770 79.750 491.771 2.865
162 80.790 79.730 493.907 2.866
163 80.810 79.740 495.163 2.878
164 80.810 79.730 496.879 2.881
165 80.800 79.720 498.362 2.887
166 80.830 79.750 500.397 2.884
167 80.820 79.700 501.775 2.898
168 80.840 79.740 503.678 2.900
169 80.860 79.780 505.215 2.903
170 80.850 79.760 506.800 2.909
171 80.850 79.730 508.123 2.918
172 80.860 79.740 510.246 2.923
173 80.870 79.720 511.911 2.921
174 80.850 79.750 513.314 2.943
175 80.880 79.740 515.316 2.936
176 80.860 79.730 516.988 2.941
177 80.890 79.750 518.739 2.941
178 80.910 79.730 520.553 2.947
179 80.890 79.760 522.197 2.958
180 80.920 79.710 523.695 2.954
181 80.890 79.750 525.436 2.966
182 80.920 79.700 527.130 2.963
183 80.900 79.770 528.966 2.979
184 80.910 79.700 530.390 2.980
185 80.950 79.670 532.288 2.994
186 80.920 79.730 533.995 2.985
187 80.940 79.750 535.753 2.992
188 80.940 79.730 537.573 2.997
189 80.940 79.710 539.272 3.001
190 80.980 79.740 540.814 3.007
191 80.970 79.720 542.814 3.007
192 80.990 79.760 544.148 3.013
193 80.970 79.780 546.267 3.019
194 80.990 79.690 547.863 3.021
195 81.000 79.690 549.604 3.038
196 81.010 79.730 551.623 3.032
197 81.020 79.740 552.881 3.045
198 81.020 79.760 554.884 3.048
199 81.020 79.720 556.937 3.048
200 81.030 79.750 558.571 3.049
201 81.050 79.700 559.991 3.057
202 81.050 79.750 562.115 3.066
203 81.040 79.750 563.645 3.073
204 81.050 79.730 565.122 3.082
205 81.060 79.730 567.350 3.073
206 81.070 79.740 569.188 3.091
207 81.080 79.750 570.828 3.089
208 81.070 79.710 572.608 3.092
209 81.090 79.760 574.025 3.105
210 81.110 79.700 576.011 3.099
211 81.060 79.730 578.029 3.103
212 81.110 79.720 580.053 3.117
213 81.080 79.660 581.384 3.118
214 81.110 79.690 583.326 3.129
215 81.120 79.710 584.930 3.133
216 81.150 79.740 586.810 3.125
217 81.150 79.660 588.618 3.149
218 81.130 79.650 590.242 3.148
219 81.140 79.650 592.066 3.145
220 81.170 79.700 594.259 3.159
221 81.170 79.740 596.086 3.153
222 81.170 79.730 597.905 3.158
223 81.180 79.650 599.529 3.169
224 81.190 79.630 601.400 3.172
225 81.210 79.680 603.324 3.175
226 81.200 79.640 605.105 3.184
227 81.180 79.690 606.757 3.187
228 81.200 79.720 608.560 3.199
229 81.220 79.660 610.596 3.196
230 81.220 79.710 612.389 3.199
231 81.230 79.630 614.152 3.208
232 81.270 79.660 616.357 3.200
233 81.220 79.610 617.790 3.206
234 81.240 79.670 619.937 3.215
235 81.250 79.660 621.654 3.223
236 81.300 79.670 623.768 3.221
237 81.270 79.650 625.193 3.251
238 81.300 79.640 627.367 3.241
239 81.280 79.680 629.139 3.240
240 81.300 79.660 631.235 3.259
241 81.280 79.690 632.122 3.252
242 81.310 79.630 634.785 3.251
243 81.300 79.620 636.244 3.262
244 81.300 79.690 638.709 3.272
245 81.330 79.650 640.653 3.271
246 81.370 79.590 642.348 3.283
247 81.350 79.660 644.382 3.273
248 81.350 79.560 645.515 3.279
249 81.410 79.500 648.651 3.287
250 81.380 79.620 649.558 3.274
251 81.410 79.590 651.919 3.301
252 81.370 79.690 653.538 3.299
253 81.390 79.670 655.281 3.304
254 81.410 79.550 657.500 3.305
255 81.420 79.560 659.192 3.319
256 81.440 79.560 660.831 3.328
257 81.440 79.480 663.147 3.331
258 81.440 79.590 664.708 3.344
259 81.480 79.580 667.079 3.332
260 81.480 79.620 668.942 3.335
261 81.490 79.600 670.793 3.346
262 81.470 79.590 672.743 3.353
263 81.500 79.550 674.562 3.344
264 81.490 79.510 676.509 3.377
265 81.510 79.570 678.746 3.374
266 81.490 79.540 680.303 3.383
267 81.530 79.620 682.061 3.371
268 81.530 79.550 683.889 3.380
269 81.550 79.520 686.460 3.388
270 81.540 79.490 687.924 3.376
271 81.550 79.520 690.015 3.412
272 81.560 79.540 691.520 3.402
273 81.550 79.470 693.843 3.399
274 81.570 79.560 695.780 3.405
275 81.580 79.540 697.944 3.415
276 81.590 79.580 699.521 3.420
277 81.580 79.560 701.748 3.421
278 81.620 79.580 703.709 3.433
279 81.620 79.560 705.607 3.431
280 81.610 79.560 707.236 3.442
281 81.620 79.510 709.849 3.443
282 81.630 79.500 711.393 3.444
283 81.610 79.520 713.025 3.457
284 81.670 79.560 715.513 3.458
285 81.670 79.520 717.268 3.460
286 81.690 79.500 718.946 3.452
287 81.660 79.490 720.699 3.482
288 81.660 79.470 723.236 3.468
289 81.670 79.430 725.072 3.494
290 81.700 79.440 727.088 3.483
291 81.690 79.470 729.399 3.484
292 81.730 79.490 730.489 3.489
293 81.700 79.520 733.286 3.502
294 81.750 79.450 734.833 3.503
295 81.720 79.460 736.414 3.505
296 81.740 79.500 738.826 3.511
297 81.760 79.440 740.740 3.522
298 81.790 79.480 742.449 3.523
299 81.790 79.460 744.702 3.527

==> data/MLP04dc.txt <==
epoch TrAcc TsAcc GVar Gnorm
0 52.690 52.770 899.775 4.244
1 54.950 55.130 811.080 3.719
2 56.090 56.340 784.108 3.630
3 56.730 56.660 765.262 3.608
4 57.110 57.110 751.465 3.558
5 57.660 57.610 740.328 3.534
6 57.940 57.840 730.824 3.521
7 58.230 58.050 723.235 3.484
8 58.460 58.100 717.076 3.466
9 58.700 58.320 711.237 3.448
10 58.970 58.470 706.636 3.445
11 59.100 58.560 701.743 3.454
12 59.220 58.690 698.233 3.435
13 59.290 58.760 694.851 3.423
14 59.520 58.940 692.768 3.426
15 59.630 59.070 690.326 3.417
16 59.820 59.200 688.715 3.408
17 59.820 59.310 686.941 3.385
18 60.010 59.340 685.866 3.402
19 60.050 59.410 684.899 3.413
20 60.210 59.450 684.706 3.396
21 60.180 59.340 683.969 3.383
22 60.420 59.620 683.428 3.402
23 60.380 59.600 682.982 3.403
24 60.430 59.580 682.675 3.374
25 60.530 59.710 682.888 3.398
26 60.570 59.780 683.125 3.385
27 60.600 59.860 683.419 3.376
28 60.680 59.900 683.762 3.398
29 60.720 59.970 683.808 3.412
30 60.790 59.980 684.968 3.414
31 60.800 59.950 685.423 3.390
32 60.880 60.010 686.676 3.401
33 60.950 60.040 687.095 3.406
34 60.940 59.990 687.834 3.412
35 61.060 60.150 688.957 3.402
36 61.050 60.050 690.226 3.408
37 61.140 60.170 691.165 3.410
38 61.120 60.080 692.122 3.421
39 61.150 60.150 693.448 3.433
40 61.250 60.240 695.057 3.423
41 61.230 60.210 696.199 3.417
42 61.250 60.230 697.555 3.431
43 61.280 60.230 699.090 3.417
44 61.360 60.230 700.163 3.440
45 61.380 60.390 701.546 3.442
46 61.390 60.240 703.531 3.436
47 61.410 60.400 704.784 3.446
48 61.450 60.350 706.370 3.445
49 61.470 60.400 707.970 3.455
50 61.500 60.400 709.533 3.463
51 61.550 60.500 711.043 3.460
52 61.560 60.410 713.157 3.466
53 61.560 60.460 714.826 3.480
54 61.610 60.560 716.513 3.472
55 61.620 60.540 718.243 3.470
56 61.610 60.390 719.798 3.499
57 61.650 60.440 722.183 3.480
58 61.700 60.530 723.560 3.493
59 61.720 60.450 726.010 3.487
60 61.740 60.540 727.763 3.496
61 61.710 60.580 729.668 3.529
62 61.780 60.600 731.847 3.497
63 61.780 60.540 733.670 3.503
64 61.800 60.640 735.993 3.507
65 61.830 60.560 737.990 3.532
66 61.870 60.540 739.997 3.525
67 61.870 60.590 742.020 3.538
68 61.900 60.520 744.250 3.533
69 61.930 60.520 746.303 3.539
70 61.940 60.660 748.353 3.543
71 61.970 60.540 750.562 3.551
72 61.930 60.610 752.826 3.578
73 61.980 60.580 755.192 3.570
74 61.990 60.570 757.623 3.563
75 62.040 60.720 759.491 3.579
76 62.050 60.620 761.824 3.586
77 62.050 60.640 764.967 3.585
78 62.070 60.650 766.849 3.597
79 62.080 60.650 769.161 3.608
80 62.080 60.650 771.850 3.594
81 62.140 60.650 773.492 3.622
82 62.140 60.650 776.444 3.620
83 62.140 60.680 779.132 3.612
84 62.160 60.590 781.497 3.621
85 62.170 60.730 784.048 3.631
86 62.200 60.700 786.107 3.636
87 62.200 60.630 788.398 3.663
88 62.210 60.720 791.056 3.648
89 62.220 60.650 793.792 3.651
90 62.210 60.630 796.628 3.665
91 62.250 60.660 798.769 3.676
92 62.260 60.700 801.424 3.684
93 62.280 60.650 804.222 3.676
94 62.290 60.650 806.668 3.684
95 62.270 60.700 809.276 3.693
96 62.280 60.590 812.329 3.710
97 62.330 60.660 814.907 3.703
98 62.360 60.680 817.447 3.718
99 62.340 60.620 820.308 3.732
100 62.280 60.590 822.990 3.712
101 62.350 60.700 825.211 3.730
102 62.380 60.630 828.654 3.730
103 62.380 60.750 830.817 3.743
104 62.390 60.660 833.757 3.752
105 62.440 60.660 836.917 3.757
106 62.350 60.560 839.215 3.762
107 62.440 60.690 842.100 3.790
108 62.450 60.770 845.342 3.775
109 62.450 60.720 848.051 3.786
110 62.420 60.660 850.675 3.800
111 62.490 60.750 853.423 3.791
112 62.490 60.670 856.632 3.790
113 62.480 60.740 858.918 3.812
114 62.520 60.830 862.425 3.813
115 62.530 60.670 865.078 3.829
116 62.550 60.810 868.036 3.823
117 62.550 60.700 870.712 3.836
118 62.560 60.680 874.083 3.838
119 62.530 60.670 876.805 3.859
120 62.560 60.710 880.163 3.863
121 62.580 60.770 882.942 3.859
122 62.590 60.650 885.560 3.871
123 62.600 60.750 888.598 3.884
124 62.640 60.780 891.907 3.882
125 62.610 60.690 895.113 3.877
126 62.640 60.630 898.511 3.887
127 62.630 60.770 901.224 3.906
128 62.630 60.700 904.312 3.931
129 62.670 60.700 907.644 3.896
130 62.670 60.690 911.070 3.910
131 62.700 60.620 913.698 3.918
132 62.650 60.690 917.325 3.936
133 62.710 60.700 920.467 3.931
134 62.690 60.730 923.543 3.955
135 62.730 60.770 926.455 3.952
136 62.730 60.770 929.973 3.964
137 62.780 60.810 933.892 3.949
138 62.750 60.680 935.951 3.992
139 62.750 60.720 939.499 3.989
140 62.740 60.570 942.731 3.973
141 62.750 60.790 946.289 4.001
142 62.780 60.670 949.674 4.014
143 62.840 60.740 952.891 4.011
144 62.810 60.680 955.922 4.012
145 62.790 60.670 959.892 4.025
146 62.830 60.690 962.788 4.024
147 62.850 60.670 966.405 4.052
148 62.880 60.690 969.365 4.039
149 62.820 60.640 972.804 4.042
150 62.850 60.610 976.558 4.063
151 62.850 60.710 980.042 4.062
152 62.880 60.630 983.060 4.060
153 62.840 60.630 986.425 4.069
154 62.890 60.650 989.731 4.091
155 62.890 60.670 993.513 4.090
156 62.930 60.560 997.120 4.083
157 62.910 60.700 1000.486 4.100
158 62.910 60.570 1004.376 4.106
159 62.910 60.520 1007.531 4.116
160 62.920 60.500 1010.828 4.117
161 62.950 60.690 1014.615 4.126
162 62.980 60.560 1018.275 4.145
163 62.980 60.640 1021.383 4.167
164 62.980 60.460 1025.306 4.176
165 63.010 60.680 1029.178 4.181
166 63.020 60.710 1032.062 4.166
167 63.010 60.670 1036.322 4.187
168 62.980 60.480 1039.590 4.196
169 63.010 60.620 1043.441 4.204
170 63.050 60.520 1047.093 4.196
171 63.070 60.500 1050.646 4.209
172 63.050 60.650 1054.215 4.225
173 63.060 60.630 1058.205 4.227
174 63.090 60.550 1061.405 4.233
175 63.060 60.670 1065.233 4.247
176 63.120 60.550 1069.016 4.257
177 63.070 60.590 1072.860 4.253
178 63.120 60.570 1076.802 4.252
179 63.140 60.430 1080.595 4.287
180 63.140 60.680 1083.431 4.279
181 63.160 60.410 1087.631 4.282
182 63.110 60.570 1091.910 4.295
183 63.170 60.440 1095.096 4.297
184 63.130 60.390 1099.012 4.313
185 63.170 60.430 1103.397 4.324
186 63.160 60.520 1107.522 4.329
187 63.210 60.440 1111.303 4.324
188 63.210 60.580 1114.148 4.355
189 63.230 60.410 1118.553 4.346
190 63.200 60.570 1122.404 4.365
191 63.260 60.530 1126.389 4.366
192 63.260 60.420 1130.543 4.385
193 63.270 60.360 1134.098 4.371
194 63.210 60.440 1138.045 4.377
195 63.260 60.570 1141.703 4.399
196 63.270 60.280 1146.215 4.416
197 63.270 60.420 1150.136 4.425
198 63.280 60.400 1154.153 4.427
199 63.310 60.470 1157.910 4.430
200 63.340 60.420 1162.460 4.422
201 63.340 60.440 1165.938 4.467
202 63.390 60.400 1170.349 4.433
203 63.330 60.510 1174.013 4.457
204 63.360 60.460 1178.404 4.462
205 63.380 60.380 1182.213 4.459
206 63.410 60.420 1186.642 4.471
207 63.350 60.430 1190.910 4.499
208 63.400 60.420 1194.140 4.494
209 63.440 60.330 1198.567 4.502
210 63.470 60.370 1202.497 4.528
211 63.450 60.360 1206.954 4.513
212 63.420 60.230 1210.713 4.494
213 63.470 60.310 1215.360 4.550
214 63.500 60.280 1219.391 4.542
215 63.530 60.290 1223.367 4.557
216 63.480 60.340 1227.843 4.555
217 63.510 60.170 1231.874 4.567
218 63.540 60.410 1236.560 4.575
219 63.540 60.280 1239.983 4.567
220 63.510 60.260 1244.494 4.594
221 63.580 60.210 1249.019 4.581
222 63.560 60.210 1252.714 4.609
223 63.580 60.230 1257.341 4.599
224 63.580 60.270 1261.230 4.602
225 63.630 60.260 1265.723 4.636
226 63.640 60.120 1269.907 4.631
227 63.660 60.200 1274.130 4.645
228 63.630 60.220 1278.602 4.644
229 63.650 60.120 1283.308 4.639
230 63.660 60.180 1286.742 4.658
231 63.650 60.170 1291.972 4.679
232 63.720 59.930 1295.610 4.680
233 63.730 60.090 1300.703 4.687
234 63.690 60.190 1304.329 4.707
235 63.760 60.140 1309.099 4.696
236 63.750 60.130 1313.343 4.724
237 63.740 60.090 1317.665 4.715
238 63.800 60.110 1322.211 4.734
239 63.770 60.030 1325.857 4.750
240 63.780 60.050 1330.619 4.757
241 63.780 60.160 1334.930 4.758
242 63.810 60.100 1339.706 4.750
243 63.820 59.990 1343.801 4.762
244 63.830 60.040 1348.214 4.785
245 63.840 60.040 1353.231 4.796
246 63.850 60.100 1357.279 4.793
247 63.900 59.840 1361.591 4.811
248 63.870 59.980 1366.299 4.803
249 63.910 60.100 1370.951 4.827
250 63.900 60.060 1375.276 4.803
251 63.910 60.010 1380.535 4.832
252 63.990 59.960 1383.910 4.846
253 63.980 59.870 1389.060 4.829
254 63.940 59.940 1392.446 4.848
255 64.020 59.770 1398.348 4.852
256 64.020 59.960 1402.493 4.862
257 64.020 59.940 1406.733 4.867
258 64.020 59.760 1411.291 4.899
259 64.030 59.870 1416.536 4.894
260 64.020 59.970 1420.462 4.904
261 64.060 59.740 1425.420 4.907
262 64.070 59.690 1429.629 4.918
263 64.140 59.770 1433.915 4.932
264 64.140 59.720 1439.060 4.941
265 64.120 59.710 1443.654 4.945
266 64.150 59.650 1448.140 4.947
267 64.190 59.820 1453.534 4.945
268 64.200 59.780 1457.308 4.961
269 64.200 59.870 1462.271 4.964
270 64.210 59.730 1466.353 4.973
271 64.220 59.760 1471.189 4.983
272 64.300 59.640 1476.250 4.988
273 64.270 59.630 1480.838 5.000
274 64.280 59.680 1485.350 5.005
275 64.290 59.610 1490.380 5.027
276 64.360 59.680 1494.383 5.037
277 64.260 59.680 1499.101 5.047
278 64.410 59.610 1503.851 5.051
279 64.380 59.590 1509.114 5.057
280 64.350 59.740 1513.214 5.072
281 64.360 59.640 1518.117 5.059
282 64.510 59.620 1523.509 5.077
283 64.440 59.690 1527.794 5.091
284 64.500 59.550 1533.060 5.085
285 64.520 59.680 1536.063 5.099
286 64.500 59.530 1542.421 5.103
287 64.510 59.580 1545.544 5.122
288 64.510 59.530 1551.274 5.106
289 64.610 59.560 1556.379 5.145
290 64.620 59.250 1560.690 5.145
291 64.540 59.650 1565.282 5.149
292 64.630 59.490 1570.446 5.148
293 64.640 59.310 1575.204 5.156
294 64.680 59.520 1579.438 5.175
295 64.750 59.400 1584.069 5.171
296 64.650 59.410 1589.282 5.174
297 64.770 59.220 1593.835 5.195
298 64.830 59.200 1599.095 5.197
299 64.730 59.500 1603.190 5.198
300 64.740 59.660 1609.482 5.223
301 64.830 59.430 1613.732 5.219
302 64.900 59.360 1618.634 5.238
303 64.830 59.400 1622.989 5.224
304 64.860 59.440 1628.052 5.254
305 64.970 59.380 1633.492 5.259
306 64.920 59.300 1637.050 5.287
307 64.950 59.400 1643.174 5.263
308 64.890 59.330 1647.749 5.279
309 64.890 59.360 1651.973 5.273
310 64.960 59.400 1656.353 5.307
311 65.120 59.090 1661.955 5.290
312 64.970 59.350 1666.665 5.316
313 64.980 59.220 1671.582 5.319
314 65.040 59.310 1677.263 5.333
315 65.090 59.280 1681.305 5.340
316 65.130 59.150 1686.161 5.345
317 65.230 59.040 1692.014 5.331
318 65.150 59.150 1695.056 5.358
319 65.220 59.240 1701.124 5.344
320 65.220 58.980 1705.441 5.364
321 65.170 59.210 1710.321 5.392
322 65.190 59.120 1716.390 5.384
323 65.280 59.060 1720.558 5.402
324 65.270 59.100 1725.251 5.408
325 65.310 59.110 1730.680 5.409
326 65.440 58.850 1735.745 5.404
327 65.520 58.710 1741.079 5.419
328 65.450 58.900 1745.178 5.426
329 65.410 58.730 1750.047 5.447
330 65.490 58.980 1755.537 5.453
331 65.390 59.060 1760.805 5.469
332 65.450 59.050 1765.030 5.460
333 65.420 59.040 1769.811 5.483
334 65.570 58.890 1775.833 5.471
335 65.540 58.870 1780.141 5.512
336 65.600 58.920 1785.962 5.489
337 65.580 58.780 1789.933 5.492
338 65.700 58.850 1796.013 5.514
339 65.560 58.930 1800.507 5.512
340 65.610 58.920 1805.535 5.513
341 65.660 58.880 1810.619 5.536
342 65.750 58.510 1815.453 5.540
343 65.750 58.890 1820.135 5.564
344 65.760 58.770 1825.554 5.554
345 65.820 58.660 1829.492 5.579
346 65.730 58.830 1835.561 5.584
347 65.730 58.690 1840.935 5.579
348 65.830 58.760 1845.626 5.588
349 66.030 58.460 1849.766 5.611
350 65.870 58.660 1855.493 5.586
351 65.840 58.710 1860.148 5.612
352 65.990 58.660 1866.014 5.634
353 66.030 58.530 1870.698 5.607
354 65.970 58.720 1876.011 5.640
355 65.970 58.600 1881.285 5.649
356 66.030 58.620 1885.395 5.649
357 66.040 58.650 1891.168 5.670
358 66.130 58.530 1896.469 5.674
359 66.000 58.640 1900.604 5.668
360 66.180 58.430 1906.409 5.689
361 66.220 58.500 1910.835 5.698
362 66.190 58.470 1916.445 5.705
363 66.180 58.480 1920.984 5.701
364 66.250 58.370 1927.239 5.709
365 66.300 58.330 1930.847 5.727
366 66.330 58.300 1936.528 5.708
367 66.420 58.090 1941.045 5.746
368 66.310 58.020 1946.799 5.775
369 66.370 58.270 1951.396 5.742
370 66.380 58.170 1955.777 5.741
371 66.220 58.530 1961.977 5.763
372 66.340 58.650 1967.851 5.776
373 66.390 58.360 1972.295 5.770
374 66.470 58.170 1976.424 5.802
375 66.500 58.270 1981.977 5.807
376 66.580 58.270 1986.621 5.796
377 66.610 58.220 1992.028 5.800
378 66.700 58.100 1997.977 5.821
379 66.690 58.250 2002.506 5.848
380 66.730 58.050 2005.994 5.826
381 66.690 58.220 2013.184 5.847
382 66.760 58.210 2017.635 5.842
383 66.900 57.930 2022.761 5.879
384 66.700 58.080 2026.843 5.873
385 66.800 58.000 2032.282 5.864
386 66.980 57.860 2037.871 5.892
387 66.940 57.900 2041.827 5.903
388 66.860 57.810 2047.792 5.878
389 66.900 57.970 2053.952 5.898
390 66.880 58.050 2057.526 5.905
391 67.050 57.420 2063.385 5.947
392 67.000 57.980 2068.514 5.925
393 66.940 57.920 2073.890 5.937
394 66.910 57.970 2077.151 5.910
395 67.130 57.710 2084.168 5.956
396 66.900 58.090 2088.543 5.956
397 66.980 57.930 2094.449 5.971
398 67.120 57.710 2098.584 5.960
399 67.170 57.670 2103.153 5.978
400 67.110 57.900 2107.847 5.996
401 67.180 57.860 2115.066 5.981
402 67.320 57.530 2119.459 6.005
403 67.360 57.800 2124.107 6.003
404 67.450 57.520 2128.546 5.999
405 67.340 57.580 2134.240 6.015
406 67.520 57.480 2139.461 6.008
407 67.290 57.770 2143.432 6.044
408 67.390 57.600 2150.747 6.075
409 67.420 57.750 2153.632 6.050
410 67.480 57.580 2159.617 6.056
411 67.440 57.640 2163.245 6.056
412 67.490 57.670 2170.039 6.044
413 67.480 57.490 2174.037 6.063
414 67.690 57.380 2179.653 6.074
415 67.580 57.430 2183.880 6.070
416 67.630 57.560 2189.816 6.074
417 67.700 57.480 2194.175 6.098
418 67.940 57.190 2200.717 6.119
419 67.540 57.660 2204.951 6.105
420 67.780 57.300 2212.178 6.119
421 67.780 57.390 2216.102 6.106
422 67.870 57.350 2219.987 6.151
423 67.880 57.510 2225.339 6.160
424 67.900 57.410 2230.284 6.144
425 67.910 57.450 2235.698 6.169
426 67.900 57.370 2241.362 6.174
427 67.840 57.340 2245.403 6.158
428 67.970 57.220 2250.579 6.190
429 67.980 57.500 2255.018 6.203
430 68.040 57.450 2260.868 6.180
431 68.100 57.280 2265.088 6.191
432 68.170 57.310 2270.576 6.196
433 68.060 57.350 2276.424 6.214
434 68.190 57.190 2281.999 6.220
435 68.380 57.070 2285.287 6.205
436 68.220 57.290 2291.224 6.252
437 68.440 57.000 2295.843 6.247
438 68.410 57.090 2300.125 6.238
439 68.380 56.980 2306.043 6.240
440 68.470 57.120 2311.133 6.271
441 68.350 57.300 2316.417 6.263
442 68.450 57.000 2321.673 6.287
443 68.520 56.930 2326.098 6.281
444 68.440 57.210 2330.121 6.278
445 68.660 56.750 2336.799 6.291
446 68.630 56.940 2341.249 6.309
447 68.540 57.210 2346.240 6.323
448 68.750 56.910 2350.135 6.306
449 68.680 56.870 2355.642 6.327
450 68.680 56.990 2359.126 6.330
451 68.820 56.760 2365.396 6.312
452 68.900 56.820 2370.210 6.352
453 68.910 56.960 2375.274 6.357
454 68.710 56.840 2381.623 6.372
455 68.900 56.600 2385.324 6.339
456 68.980 56.860 2391.469 6.368
457 68.860 57.040 2395.813 6.383
458 69.090 56.470 2399.735 6.369
459 69.100 56.650 2404.273 6.375
460 69.080 56.850 2412.282 6.387
461 69.120 56.440 2415.646 6.400
462 69.230 56.420 2419.292 6.398
463 69.290 56.450 2424.256 6.420
464 69.270 56.370 2427.921 6.419
465 69.240 56.580 2432.163 6.449
466 69.350 56.310 2438.381 6.428
467 69.200 56.670 2444.421 6.458
468 69.370 56.580 2448.457 6.449
469 69.230 56.780 2454.554 6.470
470 69.440 56.480 2459.783 6.462
471 69.570 56.610 2462.748 6.481
472 69.640 56.420 2468.355 6.463
473 69.550 56.420 2474.339 6.491
474 69.640 56.490 2478.441 6.488
475 69.470 56.580 2482.503 6.479
476 69.560 56.480 2487.529 6.488
477 69.650 56.370 2492.075 6.517
478 69.780 56.360 2497.378 6.507
479 69.620 56.380 2501.693 6.505
480 69.800 56.150 2507.423 6.513
481 69.840 56.320 2510.863 6.520
482 69.890 56.180 2516.286 6.509
483 69.760 56.120 2521.121 6.549
484 69.820 56.280 2527.780 6.564
485 69.780 56.370 2530.125 6.564
486 69.920 56.150 2533.575 6.560
487 69.830 56.220 2540.016 6.584
488 69.890 56.440 2544.737 6.571
489 70.100 56.140 2548.406 6.549
490 70.090 56.100 2555.999 6.587
491 70.190 56.060 2558.491 6.596
492 70.090 56.290 2564.696 6.593
493 70.220 56.320 2566.796 6.609
494 70.240 56.290 2573.368 6.612
495 70.420 55.820 2577.433 6.608
496 70.410 55.990 2581.638 6.620
497 70.390 56.030 2587.601 6.618
498 70.340 56.120 2591.960 6.624
499 70.230 56.250 2596.904 6.646

==> data/MLP_var_sen_std05.txt <==
epoch Ours1 Ours2 Neu
0.00 53.13 27.30 54.67
1.00 69.46 35.21 70.80
2.00 80.45 40.61 82.65
3.00 88.88 44.78 93.49
4.00 95.84 48.22 104.74
5.00 101.75 51.16 116.92
6.00 106.94 53.73 130.27
7.00 111.54 56.02 144.89
8.00 115.71 58.10 160.78
9.00 119.51 59.99 177.90
10.00 122.99 61.73 196.22
11.00 126.22 63.34 215.68
12.00 129.22 64.84 236.23
13.00 132.03 66.23 257.83
14.00 134.66 67.55 280.41
15.00 137.11 68.77 303.96
16.00 139.46 69.94 328.41
17.00 141.67 71.05 353.74
18.00 143.74 72.08 379.93
19.00 145.70 73.06 406.92
20.00 147.58 74.00 434.71
21.00 149.35 74.88 463.27
22.00 151.04 75.73 492.57
23.00 152.64 76.53 522.57
24.00 154.17 77.29 553.27
25.00 155.62 78.01 584.63
26.00 157.00 78.70 616.67
27.00 158.31 79.36 649.39
28.00 159.57 79.99 682.68
29.00 160.77 80.59 716.63
30.00 161.91 81.16 751.18
31.00 162.99 81.70 786.31
32.00 164.04 82.22 822.03
33.00 165.02 82.71 858.36
34.00 165.97 83.19 895.24
35.00 166.87 83.64 932.69
36.00 167.75 84.07 970.70
37.00 168.57 84.48 1009.24
38.00 169.35 84.87 1048.29
39.00 170.10 85.25 1087.88
40.00 170.83 85.61 1127.99
41.00 171.52 85.96 1168.61
42.00 172.19 86.29 1209.73
43.00 172.83 86.61 1251.33
44.00 173.43 86.91 1293.42
45.00 174.01 87.20 1335.99
46.00 174.56 87.48 1379.08
47.00 175.09 87.74 1422.60
48.00 175.60 88.00 1466.58
49.00 176.09 88.24 1511.05
50.00 176.56 88.48 1555.94
51.00 177.01 88.70 1601.34
52.00 177.44 88.91 1647.15
53.00 177.85 89.12 1693.38
54.00 178.24 89.32 1740.10
55.00 178.62 89.51 1787.26
56.00 178.99 89.69 1834.81
57.00 179.34 89.86 1882.80
58.00 179.68 90.03 1931.20
59.00 180.00 90.19 1980.00
60.00 180.31 90.35 2029.27
61.00 180.61 90.50 2078.93
62.00 180.90 90.64 2128.98
63.00 181.18 90.78 2179.44
64.00 181.45 90.92 2230.30
65.00 181.70 91.04 2281.58
66.00 181.95 91.17 2333.23
67.00 182.20 91.29 2385.30
68.00 182.43 91.41 2437.74
69.00 182.66 91.52 2490.53
70.00 182.87 91.63 2543.75
71.00 183.08 91.73 2597.36
72.00 183.29 91.83 2651.33
73.00 183.48 91.93 2705.68
74.00 183.67 92.03 2760.41
75.00 183.85 92.12 2815.48
76.00 184.03 92.21 2870.93
77.00 184.20 92.29 2926.71
78.00 184.36 92.37 2982.89
79.00 184.52 92.45 3039.45
80.00 184.68 92.53 3096.34
81.00 184.83 92.60 3153.60
82.00 184.97 92.68 3211.16
83.00 185.11 92.75 3269.07
84.00 185.25 92.82 3327.35
85.00 185.38 92.88 3386.01
86.00 185.51 92.95 3445.03
87.00 185.64 93.01 3504.35
88.00 185.76 93.07 3564.03
89.00 185.87 93.13 3624.05
90.00 185.99 93.18 3684.40
91.00 186.10 93.24 3745.05
92.00 186.21 93.29 3806.11
93.00 186.31 93.35 3867.38
94.00 186.42 93.40 3929.07
95.00 186.51 93.45 3991.03
96.00 186.61 93.49 4053.35
97.00 186.70 93.54 4115.96
98.00 186.79 93.59 4178.88
99.00 186.88 93.63 4242.20
100.00 186.97 93.67 4305.80
101.00 187.05 93.72 4369.69
102.00 187.13 93.76 4433.97
103.00 187.21 93.80 4498.52
104.00 187.29 93.83 4563.37
105.00 187.37 93.87 4628.52
106.00 187.44 93.91 4693.94
107.00 187.51 93.94 4759.67
108.00 187.58 93.98 4825.76
109.00 187.65 94.01 4892.14
110.00 187.72 94.05 4958.81
111.00 187.78 94.08 5025.80
112.00 187.84 94.11 5093.09
113.00 187.91 94.14 5160.70
114.00 187.97 94.17 5228.55
115.00 188.03 94.20 5296.71
116.00 188.08 94.23 5365.21
117.00 188.14 94.26 5434.04
118.00 188.20 94.29 5503.16
119.00 188.25 94.31 5572.47
120.00 188.30 94.34 5642.11
121.00 188.35 94.36 5712.07
122.00 188.41 94.39 5782.33
123.00 188.46 94.41 5852.86
124.00 188.50 94.44 5923.64
125.00 188.55 94.46 5994.77
126.00 188.60 94.49 6066.12
127.00 188.64 94.51 6137.74
128.00 188.69 94.53 6209.66
129.00 188.73 94.55 6281.87
130.00 188.77 94.57 6354.31
131.00 188.82 94.59 6426.98
132.00 188.86 94.62 6499.98
133.00 188.90 94.64 6573.25
134.00 188.94 94.65 6646.77
135.00 188.98 94.67 6720.61
136.00 189.01 94.69 6794.75
137.00 189.05 94.71 6869.16
138.00 189.09 94.73 6943.88
139.00 189.12 94.75 7018.80
140.00 189.16 94.77 7094.10
141.00 189.19 94.78 7169.57
142.00 189.23 94.80 7245.38
143.00 189.26 94.82 7321.36
144.00 189.29 94.83 7397.66
145.00 189.32 94.85 7474.21
146.00 189.36 94.86 7551.06
147.00 189.39 94.88 7628.13
148.00 189.42 94.90 7705.44

==> data/MLP_var_sen_std06.txt <==
epoch Ours1 Ours2 Neu
0 531.28705 273.04335 546.1126
1 694.58368 352.12594 704.33055
2 804.50238 406.134335 812.42485
3 888.7757 447.767585 895.79451
4 958.39087 482.236575 964.8638
5 1017.48889 511.56497 1023.68112
6 1069.37695 537.34479 1075.43952
7 1115.39758 560.23254 1121.45422
8 1157.08716 581.000785 1163.28334
9 1195.06641 599.921495 1201.4775
10 1229.84998 617.253655 1236.56704
11 1262.16748 633.383215 1269.35057
12 1292.19409 648.358 1299.93719
13 1320.25012 662.339665 1328.67095
14 1346.57776 675.473775 1355.87288
15 1371.12756 687.722035 1381.51395
16 1394.6123 699.4451 1406.32773
17 1416.6875 710.463905 1430.02584
18 1437.4054 720.80665 1452.70472
19 1457.03674 730.621515 1474.71924
20 1475.75818 739.970665 1496.20811
21 1493.53064 748.847885 1517.26433
22 1510.4364 757.2923 1537.99537
23 1526.42346 765.270175 1558.40883
24 1541.65869 772.87942 1578.74959
25 1556.17639 780.132595 1599.16147
26 1569.97009 787.021925 1619.60978
27 1583.10632 793.578185 1640.28524
28 1595.71924 799.8789 1661.27968
29 1607.73547 805.88324 1682.64201
30 1619.11462 811.57008 1704.32516
31 1629.93188 816.97484 1726.48939
32 1640.38184 822.195585 1749.36657
33 1650.23926 827.120495 1772.69129
34 1659.71252 831.85374 1796.73312
35 1668.74902 836.367815 1821.44968
36 1677.45056 840.71266 1846.98061
37 1685.70117 844.835405 1873.13523
38 1693.5321 848.74687 1900.05145
39 1701.03833 852.50026 1927.79073
40 1708.28992 856.12211 1956.36157
41 1715.23059 859.5913 1985.9351
42 1721.92004 862.93341 2016.3126
43 1728.26086 866.100815 2047.52699
44 1734.29907 869.118985 2079.51772
45 1740.09412 872.0158 2112.40218
46 1745.60254 874.76917 2146.13057
47 1750.91992 877.423985 2180.63212
48 1756.02454 879.97189 2215.95536
49 1760.88562 882.40161 2252.14307
50 1765.59839 884.755475 2289.15376
51 1770.06323 886.986565 2326.94488
52 1774.36621 889.137245 2365.45126
53 1778.48315 891.19285 2404.69453
54 1782.44141 893.16829 2444.82759
55 1786.24841 895.069575 2485.65397
56 1789.87463 896.87983 2527.13434
57 1793.37842 898.628895 2569.36396
58 1796.77893 900.32722 2612.25608
59 1800.01587 901.94466 2655.87634
60 1803.146 903.507745 2700.19555
61 1806.1449 905.005615 2745.20325
62 1809.03394 906.449065 2790.72569
63 1811.78894 907.824955 2837.01476
64 1814.46521 909.160665 2883.92399
65 1817.03967 910.446105 2931.38833
66 1819.54639 911.697265 2979.52143
67 1821.96741 912.906225 3028.21845
68 1824.31409 914.077725 3077.49185
69 1826.55945 915.198925 3127.29479
70 1828.73328 916.284465 3177.74199
71 1830.81995 917.326195 3228.63999
72 1832.85815 918.3453 3280.05355
73 1834.82703 919.329575 3331.97925
74 1836.69202 920.260425 3384.40895
75 1838.51172 921.16861 3437.37019
76 1840.28271 922.05277 3490.88543
77 1841.98694 922.903765 3544.78117
78 1843.61621 923.717435 3599.18359
79 1845.21814 924.517485 3654.11053
80 1846.77014 925.29218 3709.46779
81 1848.27722 926.04489 3765.2924
82 1849.73718 926.773585 3821.59079
83 1851.14844 927.47842 3878.30353
84 1852.52283 928.16486 3935.45216
85 1853.84814 928.82627 3992.97502
86 1855.12854 929.46504 4050.97791
87 1856.37366 930.08606 4109.41857
88 1857.57239 930.684645 4168.30686
89 1858.73877 931.26689 4227.5675
90 1859.89844 931.84523 4287.19209
91 1861.00549 932.39816 4347.15873
92 1862.09204 932.939945 4407.63047
93 1863.14258 933.464435 4468.41461
94 1864.15808 933.97102 4529.59445
95 1865.1416 934.461395 4591.10417
96 1866.10071 934.940055 4653.03535
97 1867.03723 935.407535 4715.27243
98 1867.94897 935.862455 4777.92123
99 1868.83972 936.30711 4840.97013
100 1869.69836 936.73528 4904.3408
101 1870.53381 937.152325 4968.06234
102 1871.34412 937.557065 5032.11353
103 1872.13232 937.950145 5096.48902
104 1872.90759 938.337 5161.21873
105 1873.65808 938.711725 5226.25619
106 1874.39746 939.08046 5291.59696
107 1875.11572 939.439005 5357.25564
108 1875.82141 939.79134 5423.29209
109 1876.50354 940.13177 5489.69699
110 1877.16882 940.46384 5556.36615
111 1877.8136 940.785605 5623.3588
112 1878.4491 941.10269 5690.69919
113 1879.07031 941.412525 5758.39391
114 1879.67371 941.7139 5826.34497
115 1880.26514 942.009065 5894.60929
116 1880.84424 942.298055 5963.29662
117 1881.40393 942.57725 6032.26591
118 1881.96143 942.855585 6101.56475
119 1882.50452 943.126525 6171.03923
120 1883.03186 943.38952 6240.85485
121 1883.54907 943.647915 6311.01934
122 1884.05701 943.901245 6381.51672
123 1884.55066 944.14765 6452.31613
124 1885.03577 944.39003 6523.32585
125 1885.51147 944.62704 6594.669
126 1885.97302 944.85732 6666.25029
127 1886.4314 945.08597 6738.08213
128 1886.88062 945.31009 6810.26658
129 1887.31287 945.525745 6882.71948
130 1887.7406 945.739335 6955.45968
131 1888.15894 945.94787 7028.40584
132 1888.57031 946.15326 7101.67711
133 1888.96545 946.350435 7175.20548
134 1889.36047 946.54708 7248.99786
135 1889.75146 946.742075 7323.13056
136 1890.12964 946.9311 7397.52
137 1890.50146 947.116615 7472.2186
138 1890.86365 947.29733 7547.23987
139 1891.22424 947.47754 7622.46501
140 1891.57996 947.654665 7698.08402
141 1891.92578 947.827425 7773.81744
142 1892.26184 947.99508 7849.88752
143 1892.59473 948.16135 7926.14364
144 1892.92285 948.325 8002.72247
145 1893.24695 948.486365 8079.58511
146 1893.55896 948.64241 8156.73579
147 1893.87378 948.79931 8234.11777
148 1894.17676 948.950565 8311.73434
